Numerical simulation of non-isothermal viscoelastic flows at high Weissenberg numbers using a finite volume method on general unstructured meshes

In this numerical study, an original approach to simulate non-isothermal viscoelastic fluid flows at high Weissenberg numbers is presented. Stable computations over a wide range of Weissenberg numbers are assured by using the root conformation approach in a finite volume framework on general unstructured meshes. The numerical stabilization framework is extended to consider thermo-rheological properties in Oldroyd-B type viscoelastic fluids. The temperature dependence of the viscoelastic fluid is modeled with the time-temperature superposition principle. Both Arrhenius and WLF shift factors can be chosen, depending on the flow characteristics. The internal energy balance takes into account both energy and entropy elasticity. Partitioning is achieved by a constant split factor. An analytical solution of the balance equations in planar channel flow is derived to verify the results of the main field variables and to estimate the numerical error. The more complex entry flow of a polyisobutylene-based polymer solution in an axisymmetric 4:1 contraction is studied and compared to experimental data from the literature. We demonstrate the stability of the method in the experimentally relevant range of high Weissenberg numbers. The results at different imposed wall temperatures, as well as Weissenberg numbers, are found to be in good agreement with experimental data. Furthermore, the division between energy and entropy elasticity is investigated in detail with regard to the experimental setup.

==> Data/462_output_t.csv <==
-0.001 462
-0.00097979797979798 462.345847782566
-0.00095959595959596 462.670951826105
-0.000939393939393939 462.976158663877
-0.000919191919191919 463.26229719303
-0.000898989898989899 463.530178674604
-0.000878787878787879 463.780596733529
-0.000858585858585859 464.014327358625
-0.000838383838383838 464.232128902604
-0.000818181818181818 464.434742082066
-0.000797979797979798 464.622889977503
-0.000777777777777778 464.797278033298
-0.000757575757575758 464.958594057723
-0.000737373737373737 465.107508222942
-0.000717171717171717 465.244673065007
-0.000696969696969697 465.370723483863
-0.000676767676767677 465.486276743344
-0.000656565656565657 465.591932471175
-0.000636363636363636 465.688272658971
-0.000616161616161616 465.775861662239
-0.000595959595959596 465.855246200374
-0.000575757575757576 465.926955356663
-0.000555555555555556 465.991500578283
-0.000535353535353535 466.049375676302
-0.000515151515151515 466.101056825678
-0.000494949494949495 466.147002565259
-0.000474747474747475 466.187653797783
-0.000454545454545455 466.223433789881
-0.000434343434343434 466.254748172072
-0.000414141414141414 466.281984938766
-0.000393939393939394 466.305514448264
-0.000373737373737374 466.325689422757
-0.000353535353535354 466.342844948327
-0.000333333333333333 466.357298474946
-0.000313131313131313 466.369349816475
-0.000292929292929293 466.379281150668
-0.000272727272727273 466.387357019169
-0.000252525252525253 466.39382432751
-0.000232323232323232 466.398912345117
-0.000212121212121212 466.402832705303
-0.000191919191919192 466.405779405275
-0.000171717171717172 466.407928806127
-0.000151515151515152 466.409439632845
-0.000131313131313131 466.410452974307
-0.000111111111111111 466.411092283278
-9.09090909090909e-05 466.411463376417
-7.07070707070708e-05 466.41165443427
-5.05050505050505e-05 466.411736001277
-3.03030303030303e-05 466.411760985766
-1.01010101010101e-05 466.411764659955
1.01010101010101e-05 466.411764659955
3.03030303030305e-05 466.411760985766
5.05050505050506e-05 466.411736001277
7.07070707070706e-05 466.41165443427
9.09090909090909e-05 466.411463376417
0.000111111111111111 466.411092283278
0.000131313131313131 466.410452974307
0.000151515151515152 466.409439632845
0.000171717171717172 466.407928806127
0.000191919191919192 466.405779405275
0.000212121212121212 466.402832705303
0.000232323232323232 466.398912345117
0.000252525252525252 466.39382432751
0.000272727272727273 466.387357019169
0.000292929292929293 466.379281150668
0.000313131313131313 466.369349816475
0.000333333333333333 466.357298474946
0.000353535353535354 466.342844948327
0.000373737373737374 466.325689422757
0.000393939393939394 466.305514448264
0.000414141414141414 466.281984938766
0.000434343434343434 466.254748172072
0.000454545454545455 466.223433789881
0.000474747474747475 466.187653797783
0.000494949494949495 466.147002565259
0.000515151515151515 466.101056825678
0.000535353535353535 466.049375676302
0.000555555555555555 465.991500578283
0.000575757575757576 465.926955356663
0.000595959595959596 465.855246200374
0.000616161616161616 465.775861662239
0.000636363636363636 465.688272658971
0.000656565656565657 465.591932471175
0.000676767676767677 465.486276743344
0.000696969696969697 465.370723483863
0.000717171717171717 465.244673065007
0.000737373737373738 465.107508222942
0.000757575757575758 464.958594057723
0.000777777777777778 464.797278033298
0.000797979797979798 464.622889977503
0.000818181818181818 464.434742082066
0.000838383838383838 464.232128902604
0.000858585858585858 464.014327358625
0.000878787878787879 463.780596733529
0.000898989898989899 463.530178674604
0.000919191919191919 463.26229719303
0.000939393939393939 462.976158663877
0.00095959595959596 462.670951826105
0.00097979797979798 462.345847782566
0.001 462


==> Data/an02gr04_t_x04_t60.csv <==
Points:1 T
-0.001 462
-0.00098 462.315
-0.00096 462.63
-0.00094 462.945
-0.00092 463.225
-0.0009 463.477
-0.00088 463.729
-0.00086 463.975
-0.00084 464.173
-0.00082 464.372
-0.0008 464.57
-0.00078 464.739
-0.00076 464.891
-0.00074 465.044
-0.00072 465.189
-0.0007 465.304
-0.00068 465.419
-0.00066 465.534
-0.00064 465.625
-0.00062 465.709
-0.0006 465.793
-0.00058 465.869
-0.00056 465.928
-0.00054 465.987
-0.00052 466.046
-0.0005 466.089
-0.00048 466.128
-0.00046 466.168
-0.00044 466.201
-0.00042 466.226
-0.0004 466.252
-0.00038 466.277
-0.00036 466.292
-0.00034 466.306
-0.00032 466.321
-0.0003 466.332
-0.00028 466.339
-0.00026 466.347
-0.00024 466.354
-0.00022 466.357
-0.0002 466.361
-0.00018 466.364
-0.00016 466.366
-0.00014 466.367
-0.00012 466.368
-0.0001 466.369
-8E-05 466.369
-6E-05 466.369
-4E-05 466.369
-2E-05 466.369
0 466.369
2E-05 466.369
4E-05 466.369
6E-05 466.369
8E-05 466.369
0.0001 466.369
0.00012 466.368
0.00014 466.367
0.00016 466.366
0.00018 466.364
0.0002 466.361
0.00022 466.357
0.00024 466.354
0.00026 466.347
0.00028 466.339
0.0003 466.332
0.00032 466.321
0.00034 466.306
0.00036 466.292
0.00038 466.277
0.0004 466.252
0.00042 466.226
0.00044 466.201
0.00046 466.168
0.00048 466.128
0.0005 466.089
0.00052 466.046
0.00054 465.987
0.00056 465.928
0.00058 465.869
0.0006 465.793
0.00062 465.709
0.00064 465.625
0.00066 465.534
0.00068 465.419
0.0007 465.304
0.00072 465.189
0.00074 465.044
0.00076 464.891
0.00078 464.739
0.0008 464.57
0.00082 464.372
0.00084 464.173
0.00086 463.975
0.00088 463.729
0.0009 463.477
0.00092 463.225
0.00094 462.945
0.00096 462.63
0.00098 462.315
0.001 462


==> Data/an02gr05_t_x04_t60.csv <==
Points:1 T
-0.001 462
-0.00098 462.325
-0.00096 462.65
-0.00094 462.954
-0.00092 463.23
-0.0009 463.506
-0.00088 463.744
-0.00086 463.977
-0.00084 464.198
-0.00082 464.392
-0.0008 464.586
-0.00078 464.754
-0.00076 464.914
-0.00074 465.069
-0.00072 465.199
-0.0007 465.329
-0.00068 465.443
-0.00066 465.548
-0.00064 465.651
-0.00062 465.733
-0.0006 465.815
-0.00058 465.888
-0.00056 465.951
-0.00054 466.014
-0.00052 466.063
-0.0005 466.111
-0.00048 466.153
-0.00046 466.188
-0.00044 466.223
-0.00042 466.249
-0.0004 466.274
-0.00038 466.296
-0.00036 466.313
-0.00034 466.329
-0.00032 466.341
-0.0003 466.352
-0.00028 466.362
-0.00026 466.368
-0.00024 466.374
-0.00022 466.378
-0.0002 466.381
-0.00018 466.384
-0.00016 466.386
-0.00014 466.387
-0.00012 466.388
-0.0001 466.389
-8E-05 466.389
-6E-05 466.389
-4E-05 466.389
-2E-05 466.389
0 466.389
2E-05 466.389
4E-05 466.389
6E-05 466.389
8E-05 466.389
0.0001 466.389
0.00012 466.388
0.00014 466.387
0.00016 466.386
0.00018 466.384
0.0002 466.381
0.00022 466.378
0.00024 466.374
0.00026 466.368
0.00028 466.362
0.0003 466.352
0.00032 466.341
0.00034 466.329
0.00036 466.313
0.00038 466.296
0.0004 466.274
0.00042 466.249
0.00044 466.223
0.00046 466.188
0.00048 466.153
0.0005 466.111
0.00052 466.063
0.00054 466.014
0.00056 465.951
0.00058 465.888
0.0006 465.815
0.00062 465.733
0.00064 465.651
0.00066 465.548
0.00068 465.443
0.0007 465.329
0.00072 465.199
0.00074 465.069
0.00076 464.914
0.00078 464.754
0.0008 464.586
0.00082 464.392
0.00084 464.198
0.00086 463.977
0.00088 463.744
0.0009 463.506
0.00092 463.23
0.00094 462.954
0.00096 462.65
0.00098 462.325
0.001 462


==> Data/an7_t_x03_t60.csv <==
Points:1 T
-0.001 462
-0.00098 462.24
-0.00096 462.48
-0.00094 462.72
-0.00092 462.961
-0.0009 463.201
-0.00088 463.441
-0.00086 463.681
-0.00084 463.921
-0.00082 464.161
-0.0008 464.401
-0.00078 464.512
-0.00076 464.622
-0.00074 464.733
-0.00072 464.843
-0.0007 464.953
-0.00068 465.064
-0.00066 465.174
-0.00064 465.285
-0.00062 465.395
-0.0006 465.505
-0.00058 465.549
-0.00056 465.593
-0.00054 465.637
-0.00052 465.681
-0.0005 465.725
-0.00048 465.769
-0.00046 465.812
-0.00044 465.856
-0.00042 465.9
-0.0004 465.944
-0.00038 465.954
-0.00036 465.964
-0.00034 465.974
-0.00032 465.984
-0.0003 465.993
-0.00028 466.003
-0.00026 466.013
-0.00024 466.023
-0.00022 466.033
-0.0002 466.043
-0.00018 466.044
-0.00016 466.046
-0.00014 466.047
-0.00012 466.049
-0.0001 466.05
-8E-05 466.051
-6E-05 466.053
-4E-05 466.054
-2E-05 466.056
0 466.057
2E-05 466.056
4E-05 466.054
6E-05 466.053
8E-05 466.051
0.0001 466.05
0.00012 466.049
0.00014 466.047
0.00016 466.046
0.00018 466.044
0.0002 466.043
0.00022 466.033
0.00024 466.023
0.00026 466.013
0.00028 466.003
0.0003 465.993
0.00032 465.984
0.00034 465.974
0.00036 465.964
0.00038 465.954
0.0004 465.944
0.00042 465.9
0.00044 465.856
0.00046 465.812
0.00048 465.769
0.0005 465.725
0.00052 465.681
0.00054 465.637
0.00056 465.593
0.00058 465.549
0.0006 465.505
0.00062 465.395
0.00064 465.285
0.00066 465.174
0.00068 465.064
0.0007 464.953
0.00072 464.843
0.00074 464.733
0.00076 464.622
0.00078 464.512
0.0008 464.401
0.00082 464.161
0.00084 463.921
0.00086 463.681
0.00088 463.441
0.0009 463.201
0.00092 462.961
0.00094 462.72
0.00096 462.48
0.00098 462.24
0.001 462


==> Data/an9bm_t_x03_t60.csv <==
Points:1 T
-0.001 462
-0.00098 462.297
-0.00096 462.595
-0.00094 462.892
-0.00092 463.189
-0.0009 463.487
-0.00088 463.698
-0.00086 463.91
-0.00084 464.122
-0.00082 464.334
-0.0008 464.546
-0.00078 464.693
-0.00076 464.839
-0.00074 464.986
-0.00072 465.132
-0.0007 465.279
-0.00068 465.374
-0.00066 465.47
-0.00064 465.565
-0.00062 465.66
-0.0006 465.755
-0.00058 465.814
-0.00056 465.872
-0.00054 465.93
-0.00052 465.988
-0.0005 466.047
-0.00048 466.079
-0.00046 466.111
-0.00044 466.143
-0.00042 466.174
-0.0004 466.207
-0.00038 466.222
-0.00036 466.237
-0.00034 466.253
-0.00032 466.268
-0.0003 466.284
-0.00028 466.289
-0.00026 466.295
-0.00024 466.301
-0.00022 466.307
-0.0002 466.313
-0.00018 466.314
-0.00016 466.315
-0.00014 466.317
-0.00012 466.318
-0.0001 466.319
-8E-05 466.32
-6E-05 466.32
-4E-05 466.32
-2E-05 466.32
0 466.32
2E-05 466.32
4E-05 466.32
6E-05 466.32
8E-05 466.32
0.0001 466.319
0.00012 466.318
0.00014 466.317
0.00016 466.315
0.00018 466.314
0.0002 466.313
0.00022 466.307
0.00024 466.301
0.00026 466.295
0.00028 466.289
0.0003 466.284
0.00032 466.268
0.00034 466.253
0.00036 466.237
0.00038 466.222
0.0004 466.207
0.00042 466.174
0.00044 466.143
0.00046 466.111
0.00048 466.079
0.0005 466.047
0.00052 465.988
0.00054 465.93
0.00056 465.872
0.00058 465.814
0.0006 465.755
0.00062 465.66
0.00064 465.565
0.00066 465.47
0.00068 465.374
0.0007 465.279
0.00072 465.132
0.00074 464.986
0.00076 464.839
0.00078 464.693
0.0008 464.546
0.00082 464.334
0.00084 464.122
0.00086 463.91
0.00088 463.698
0.0009 463.487
0.00092 463.189
0.00094 462.892
0.00096 462.595
0.00098 462.297
0.001 462


==> Data/exp_yesi285_de504_far01.csv <==
0.395897047281389 0.892703456115184
0.781401391106664 0.833547592627673
1.57384502963544 0.600320712333213
2.34896749573737 0.363994966034264
3.15494330022464 0.242564074805816
3.78467617526861 0.17710222198165


==> Data/exp_yesi285_de504_far02.csv <==
0.006278925004734 0.93012666107337


==> Data/exp_yesi285_de504_near_01.csv <==
0.395355760643049 0.408231616552545
0.78508214024737 0.227956101653631
1.57254594170343 0.137588297382878
2.35719505264013 0.127966927386399
3.14216893555983 0.109028661127501
3.78705783647731 0.108778316057268


==> Data/exp_yesi285_de504_near_02.csv <==
3.77655687569352 0.089975371457956
3.14920566185824 0.092837424558175
2.36553086687055 0.11116674334894
1.56789087661371 0.228869522855826
0.786706000162383 0.318628379658447
0.39210804081301 0.498599420823295
0.011258762077457 0.572985737097078


==> Data/exp_yesi305_de113_far01.csv <==
0.394963768856893 0.937694704049845
0.780902131604597 0.890965732087228
1.58669911450131 0.85981308411215
2.36168428802224 0.588785046728972
3.13759654253324 0.264797507788162
3.77046565369435 0.112149532710279


==> Data/exp_yesi305_de113_far02.csv <==
0.008207393470897 0.968847352024922


==> Data/exp_yesi305_de113_near_01.csv <==
0.397145135892348 0.813084112149533
0.785373934027277 0.635514018691589
1.57742830460064 0.389408099688474
2.36888279923924 0.177570093457944
3.14026871715167 0.11214953271028
3.77068379039789 0.099688473520249


==> Data/exp_yesi305_de113_near_02.csv <==
3.79162491393825 0.096573208722743
3.16164611409913 0.109034267912772
2.3746634218832 0.152647975077882
1.58789886637082 0.208722741433021
0.787391698535078 0.4797507788162
0.390819171489536 0.825545171339564
0.006680436546079 0.881619937694704


==> Data/exp_yesi305_de148_far01.csv <==
0.394582029625688 0.959501557632399
0.797207850194615 0.959501557632399
1.58631737527011 0.881619937694704
2.36048453615274 0.657320872274143
3.13694213242261 0.302180685358251
3.77008391446314 0.133956386292834


==> Data/exp_yesi305_de148_far02.csv <==
3.79320640503896 0.186915887850469
3.16595431399415 0.355140186915886
2.36522900945486 0.613707165109034
1.58255451713396 0.903426791277259
0.777902751930853 0.937694704049845
0.393000538524989 0.950155763239876
0.008261927646785 0.97196261682243


==> Data/exp_yesi305_de148_near01.csv <==
0.009788884571599 0.940809968847352
0.395945384022847 0.881619937694704
0.783247101167708 0.757009345794393
1.57644668943468 0.445482866043614
2.35055931614143 0.224299065420559
3.13966884121692 0.146417445482865
3.77068379039789 0.099688473520249


==> Data/exp_yesi305_de148_near02.csv <==
3.7918430506418 0.109034267912773
3.16224599003388 0.14330218068536
2.3758631737527 0.221183800623053
1.58909861824032 0.277258566978193
0.791481761726555 0.713395638629284
0.391364513248398 0.856697819314642


==> Data/exp_yesi327_de123_far01.csv <==
0.008983686808234 0.984560969377462
0.794061083690842 0.940745323237893
1.58037575480452 0.825941068090429
2.36911117984857 0.572246056188388
3.14133168363436 0.266094651478677
3.78891025727235 0.111273988999018


==> Data/exp_yesi327_de123_far02.csv <==
3.77594577511196 0.144888847048697
3.15074572669688 0.274036069233562
2.35447906720282 0.58823648076173
1.57488871256237 0.859239883265866
0.774964024906868 0.963560929031564


==> Data/exp_yesi327_de123_near01.csv <==
0.010382344634666 0.90431297658593
0.795728714176203 0.845065024140296
1.58597038611025 0.504949096924298
2.37341474239144 0.325329155291364
3.15951423537797 0.222870745188751
3.78971717524914 0.064977070080826


==> Data/exp_yesi327_de123_near02.csv <==
3.77476229541267 0.076986699302016
3.15004639778367 0.233912072837796
2.35001412106459 0.332060196081068
1.56891751953414 0.516642683271245
0.773135010826149 0.858621246150329


==> Data/exp_yesi327_de4_far01.csv <==
0.011081673547881 0.864188980190163
0.796965988407278 0.774076415132402
1.58371101577525 0.634580469895235
2.37185470096965 0.414836531866536
3.16042874241833 0.170400903748134
3.79014753150342 0.040285379991124


==> Data/exp_yesi327_de4_far02.csv <==
3.77443952822195 0.058467931734739
3.14907809621152 0.178355770135966
2.35125139529567 0.403048805088963
1.57090791721022 0.630841749936119
0.771574969404362 0.769113869575158


==> Data/exp_yesi327_de4_near01.csv <==
0.012749304033243 0.768508681092567
0.802775797840152 0.44073859892142
1.57408179458558 0.187057035652326
2.35932057506355 0.133982005729117
3.14450556100972 0.083993437067122
3.79009373697164 0.043371841252337


==> Data/exp_yesi327_de4_near02.csv <==
3.77438573369017 0.055381470473526
3.14730287666259 0.076502548515943
2.34705542181637 0.162304826714364
1.56353806635556 0.207996557149965
0.783140793738315 0.432703040735909


==> Data/exp_yesi327_de64_far.csv <==
0.009145070403592 0.975301585593824
0.795029385262987 0.885189020536062
1.58102128918595 0.788903532955875
2.36873461812607 0.593851285016878
3.16042874241833 0.170400903748134
3.79014753150342 0.040285379991124


==> Data/exp_yesi327_de64_near01.csv <==
0.010651317293595 0.888880670279866
0.799225358742284 0.644445042161464
1.57268313675915 0.267305028443859
2.37524375647215 0.220389472410129
3.16042874241833 0.170400903748134
3.78939440805842 0.083495837648103


==> Data/exp_yesi327_de64_near02.csv <==
3.77486988447624 0.083159621824441
3.14913189074331 0.181442231397178
2.34829269604745 0.233293435722259
1.56466775152306 0.272812243635434
0.786906410963324 0.648755329020805


==> Data/exp_yesi327_de82_far01.csv <==
0.009521632126095 0.953696356765335
0.794814207135845 0.897534865580914
1.58059093293167 0.813595223045577
2.36884220718964 0.587678362494452
3.15838455021047 0.28768643167422
3.78960958618556 0.071149992603252


==> Data/exp_yesi327_de82_far02.csv <==
3.7746547063491 0.07081377677959
3.1514450556101 0.314160065629329
2.35469424532996 0.600582325806582
1.57424317818094 0.822202348131312
0.773780545207579 0.895658781284882


==> Data/exp_yesi327_de82_near01.csv <==
0.010167166507525 0.916658821630781
0.797127372002636 0.764817031348763
1.57144586252807 0.338293637451753
2.37438304396358 0.269772852589534
3.15994459163226 0.198179055099049
3.78928681899485 0.089668760170529


==> Data/exp_yesi327_de82_near02.csv <==
3.79262207996557 0.101691838024665
3.14950845246581 0.203047460225668
2.34942238121495 0.298109122207727
1.56606640934949 0.353060236426967
0.771413585809002 0.759854485791519


==> Data/exp_yesi327_de82_near_01.csv <==
0.010167166507525 0.916658821630781
0.797127372002636 0.764817031348763
1.57144586252807 0.338293637451753
2.37438304396358 0.269772852589534
3.15994459163226 0.198179055099049
3.78928681899485 0.089668760170529


==> Data/exp_yesi327_de82_near_02.csv <==
3.79262207996557 0.101691838024665
3.14950845246581 0.203047460225668
2.34942238121495 0.298109122207727
1.56606640934949 0.353060236426967
0.771413585809002 0.759854485791519


==> Data/relerr_t_an7_gr05.csv <==
dy relerr_t
10 8.04623753399731
20 2.0852221214865
30 0.974614687215538
40 0.521305530370982


==> Data/relerr_tau_an7_gr05.csv <==
dy relerr_tau
10 6.78415736310473
20 2.19829877724615
30 1.25358851674641
40 0.822966507177033


==> Data/relerr_u_an7_gr05.csv <==
dy relerr_u
10 10.628
20 2.65999999999999
30 1.54999999999999
40 0.838000000000019


==> Data/theta_exp03_dt285_de148_al0_t400.csv <==
r/r2 Result
0 1.00026
0.04 1.00026
0.08 1.00026
0.12 1.00026
0.16 1.00026
0.2 1.00025
0.24 1.00019
0.28 0.999988
0.32 0.999673
0.36 0.998713
0.4 0.997009
0.44 0.994327
0.48 0.989475
0.52 0.984108
0.56 0.978448
0.6 0.973076
0.64 0.967189
0.68 0.949398
0.72 0.916137
0.76 0.864626
0.8 0.783937
0.84 0.697038
0.88 0.609498
0.92 0.531365
0.96 0.458414
1 0.394802
1.04 0.345002
1.08 0.30732
1.12 0.279495
1.16 0.259089
1.2 0.245226
1.24 0.235155
1.28 0.227339
1.32 0.22104
1.36 0.217298
1.4 0.213724
1.44 0.210639
1.48 0.207555
1.52 0.203896
1.56 0.200011
1.6 0.196392
1.64 0.19387
1.68 0.191348
1.72 0.189106
1.76 0.186999
1.8 0.18488
1.84 0.18269
1.88 0.1805
1.92 0.178291
1.96 0.176071
2 0.173842
2.04 0.171542
2.08 0.169241
2.12 0.166875
2.16 0.164464
2.2 0.162044
2.24 0.159519
2.28 0.156994
2.32 0.154405
2.36 0.151762
2.4 0.149116
2.44 0.146338
2.48 0.14356
2.52 0.140719
2.56 0.137813
2.6 0.134908
2.64 0.131871
2.68 0.12883
2.72 0.125724
2.76 0.122539
2.8 0.119355
2.84 0.116036
2.88 0.112709
2.92 0.10931
2.96 0.105811
3 0.102312
3.04 0.0986531
3.08 0.0949748
3.12 0.0912245
3.16 0.0873514
3.2 0.0834783
3.24 0.0794306
3.28 0.0753516
3.32 0.0712137
3.36 0.0669541
3.4 0.0626946
3.44 0.0583486
3.48 0.0539817
3.52 0.0496308
3.56 0.0453206
3.6 0.0410105
3.64 0.0366991
3.68 0.0323872
3.72 0.0281514
3.76 0.0239608
3.8 0.0198545
3.84 0.0157912
3.88 0.0117854
3.92 0.00784624
3.96 0.00396111
4 0.000934022


==> Data/theta_exp03_dt285_de148_al0_t400_far.csv <==
r/r2 Result
0 1.00018
0.04 1.00018
0.08 1.00018
0.12 1.00018
0.16 1.00018
0.2 1.00018
0.24 1.00018
0.28 1.00018
0.32 1.00018
0.36 1.0002
0.4 1.00023
0.44 1.00026
0.48 1.00026
0.52 1.00026
0.56 1.00026
0.6 1.00028
0.64 1.00031
0.68 1.00033
0.72 1.00035
0.76 1.00035
0.8 1.00035
0.84 1.00035
0.88 1.00035
0.92 1.00035
0.96 1.00033
1 1.00027
1.04 1.00024
1.08 1.00015
1.12 1.00003
1.16 0.99989
1.2 0.999706
1.24 0.999478
1.28 0.999149
1.32 0.998766
1.36 0.998288
1.4 0.997749
1.44 0.997029
1.48 0.99631
1.52 0.995276
1.56 0.994119
1.6 0.992851
1.64 0.991132
1.68 0.989413
1.72 0.987187
1.76 0.984716
1.8 0.982098
1.84 0.978661
1.88 0.975223
1.92 0.971034
1.96 0.966404
2 0.961619
2.04 0.955559
2.08 0.949498
2.12 0.942474
2.16 0.934774
2.2 0.926955
2.24 0.917434
2.28 0.907914
2.32 0.897329
2.36 0.885851
2.4 0.87433
2.44 0.860835
2.48 0.847341
2.52 0.832845
2.56 0.817347
2.6 0.801849
2.64 0.784467
2.68 0.767044
2.72 0.74881
2.76 0.729611
2.8 0.710413
2.84 0.689739
2.88 0.668962
2.92 0.647635
2.96 0.625526
3 0.603417
3.04 0.580372
3.08 0.557213
3.12 0.533763
3.16 0.509817
3.2 0.485871
3.24 0.46147
3.28 0.436987
3.32 0.412409
3.36 0.387632
3.4 0.362856
3.44 0.337989
3.48 0.3131
3.52 0.288526
3.56 0.26475
3.6 0.240974
3.64 0.216538
3.68 0.191874
3.72 0.167367
3.76 0.142952
3.8 0.118766
3.84 0.0947137
3.88 0.0708484
3.92 0.0472026
3.96 0.0237903
4 0.0041557


==> Data/theta_exp03_dt285_de148_al0_t400_x06.csv <==
r/r2 Result
0 1.00018
0.04 1.00018
0.08 1.00018
0.12 1.00019
0.16 1.00021
0.2 1.00024
0.24 1.00025
0.28 1.00027
0.32 1.0003
0.36 1.00031
0.4 1.00032
0.44 1.00031
0.48 1.00024
0.52 1.00013
0.56 0.999931
0.6 0.999726
0.64 0.999513
0.68 0.999241
0.72 0.998656
0.76 0.997702
0.8 0.995892
0.84 0.99371
0.88 0.991072
0.92 0.987965
0.96 0.984845
1 0.981673
1.04 0.978512
1.08 0.975352
1.12 0.971735
1.16 0.96724
1.2 0.961015
1.24 0.953479
1.28 0.944084
1.32 0.933609
1.36 0.921311
1.4 0.908008
1.44 0.891791
1.48 0.875575
1.52 0.85647
1.56 0.836226
1.6 0.815693
1.64 0.793964
1.68 0.772236
1.72 0.749324
1.76 0.725839
1.8 0.702235
1.84 0.677963
1.88 0.653691
1.92 0.629916
1.96 0.606431
2 0.582983
2.04 0.559827
2.08 0.53667
2.12 0.513871
2.16 0.491324
2.2 0.468865
2.24 0.447683
2.28 0.426501
2.32 0.406146
2.36 0.386485
2.4 0.366859
2.44 0.348753
2.48 0.330648
2.52 0.313385
2.56 0.296967
2.6 0.280548
2.64 0.26582
2.68 0.25113
2.72 0.237216
2.76 0.224227
2.8 0.211237
2.84 0.199776
2.88 0.188421
2.92 0.177694
2.96 0.167858
3 0.158023
3.04 0.149381
3.08 0.140885
3.12 0.132799
3.16 0.125412
3.2 0.118024
3.24 0.111354
3.28 0.104811
3.32 0.0984537
3.36 0.0924775
3.4 0.0865013
3.44 0.0807669
3.48 0.0750912
3.52 0.0695108
3.56 0.0641722
3.6 0.0588336
3.64 0.0532769
3.68 0.0476451
3.72 0.0419241
3.76 0.0361502
3.8 0.0302619
3.84 0.0243224
3.88 0.0183218
3.92 0.0122689
3.96 0.00620354
4 0.00109174


==> Data/theta_exp03_dt285_de148_al0_t400_x0602.csv <==
r/r2 Result
0 1.00018
0.04 1.00019
0.08 1.0002
0.12 1.00023
0.16 1.00024
0.2 1.00026
0.24 1.00027
0.28 1.00029
0.32 1.0003
0.36 1.00027
0.4 1.00021
0.44 1.0001
0.48 0.999913
0.52 0.999705
0.56 0.999473
0.6 0.999125
0.64 0.998622
0.68 0.996504
0.72 0.993656
0.76 0.989949
0.8 0.986193
0.84 0.982673
0.88 0.979688
0.92 0.977526
0.96 0.975476
1 0.972963
1.04 0.968419
1.08 0.959868
1.12 0.947699
1.16 0.931721
1.2 0.912767
1.24 0.891815
1.28 0.86762
1.32 0.841485
1.36 0.812082
1.4 0.782445
1.44 0.752135
1.48 0.721825
1.52 0.691094
1.56 0.660196
1.6 0.629447
1.64 0.599308
1.68 0.569169
1.72 0.540207
1.76 0.511813
1.8 0.483826
1.84 0.458101
1.88 0.432376
1.92 0.408378
1.96 0.385392
2 0.36276
2.04 0.343027
2.08 0.323295
2.12 0.305179
2.16 0.288201
2.2 0.271395
2.24 0.25706
2.28 0.242725
2.32 0.22978
2.36 0.218004
2.4 0.206276
2.44 0.196751
2.48 0.187226
2.52 0.178714
2.56 0.171217
2.6 0.163719
2.64 0.157852
2.68 0.152021
2.72 0.146836
2.76 0.14242
2.8 0.138004
2.84 0.134648
2.88 0.131365
2.92 0.128375
2.96 0.1258
3 0.123226
3.04 0.12094
3.08 0.118691
3.12 0.116392
3.16 0.11401
3.2 0.111628
3.24 0.108767
3.28 0.10582
3.32 0.102595
3.36 0.0987958
3.4 0.0949965
3.44 0.0904352
3.48 0.0856892
3.52 0.0807552
3.56 0.0753446
3.6 0.069934
3.64 0.0637738
3.68 0.0573553
3.72 0.0506078
3.76 0.043665
3.8 0.0365018
3.84 0.0292709
3.88 0.0219858
3.92 0.014684
3.96 0.00739966
4 0.00134655


==> Data/theta_exp03_dt285_de148_al0_t400_x0604.csv <==
r/r2 Result
0 1.00019
0.04 1.00021
0.08 1.00023
0.12 1.00026
0.16 1.00026
0.2 1.00027
0.24 1.00028
0.28 1.00028
0.32 1.00027
0.36 1.00017
0.4 1.00001
0.44 0.999778
0.48 0.999383
0.52 0.998741
0.56 0.997421
0.6 0.994633
0.64 0.990974
0.68 0.986027
0.72 0.98186
0.76 0.978613
0.8 0.976959
0.84 0.975089
0.88 0.971599
0.92 0.962784
0.96 0.946678
1 0.921355
1.04 0.888788
1.08 0.853185
1.12 0.813846
1.16 0.771983
1.2 0.729043
1.24 0.685614
1.28 0.641854
1.32 0.599524
1.36 0.559603
1.4 0.521667
1.44 0.489485
1.48 0.457303
1.52 0.427932
1.56 0.399668
1.6 0.37231
1.64 0.348681
1.68 0.325052
1.72 0.304831
1.76 0.286261
1.8 0.268333
1.84 0.253986
1.88 0.239639
1.92 0.227428
1.96 0.216471
2 0.205829
2.04 0.19777
2.08 0.189711
2.12 0.182927
2.16 0.177041
2.2 0.171279
2.24 0.16732
2.28 0.163361
2.32 0.160136
2.36 0.157529
2.4 0.154947
2.44 0.153489
2.48 0.15203
2.52 0.150956
2.56 0.150267
2.6 0.149577
2.64 0.14941
2.68 0.149254
2.72 0.149217
2.76 0.14932
2.8 0.149424
2.84 0.149299
2.88 0.149159
2.92 0.148796
2.96 0.148117
3 0.147437
3.04 0.146006
3.08 0.144483
3.12 0.142556
3.16 0.139941
3.2 0.137327
3.24 0.133706
3.28 0.129905
3.32 0.125704
3.36 0.120675
3.4 0.115647
3.44 0.109603
3.48 0.103314
3.52 0.0967966
3.56 0.0897006
3.6 0.0826046
3.64 0.074789
3.68 0.0667254
3.72 0.0584554
3.76 0.0500631
3.8 0.0416243
3.84 0.0332014
3.88 0.0248258
3.92 0.0165206
3.96 0.00831098
4 0.00161425


==> Data/theta_exp03_dt285_de148_al0_t400_x0606.csv <==
r/r2 Result
0 1.00026
0.04 1.00026
0.08 1.00026
0.12 1.00026
0.16 1.00028
0.2 1.00029
0.24 1.00029
0.28 1.00023
0.32 1.00012
0.36 0.999821
0.4 0.999293
0.44 0.998466
0.48 0.996273
0.52 0.993147
0.56 0.987932
0.6 0.982948
0.64 0.978236
0.68 0.97612
0.72 0.972768
0.76 0.967959
0.8 0.949535
0.84 0.918665
0.88 0.869827
0.92 0.810092
0.96 0.747757
1 0.683817
1.04 0.621292
1.08 0.563053
1.12 0.509631
1.16 0.461099
1.2 0.417691
1.24 0.378344
1.28 0.347097
1.32 0.319052
1.36 0.296402
1.4 0.276056
1.44 0.262393
1.48 0.248729
1.52 0.237306
1.56 0.226766
1.6 0.21688
1.64 0.20969
1.68 0.202501
1.72 0.197486
1.76 0.193526
1.8 0.189645
1.84 0.186211
1.88 0.182778
1.92 0.180298
1.96 0.178377
2 0.176528
2.04 0.175277
2.08 0.174025
2.12 0.172939
2.16 0.171971
2.2 0.171023
2.24 0.170369
2.28 0.169715
2.32 0.169142
2.36 0.168637
2.4 0.168133
2.44 0.167642
2.48 0.167151
2.52 0.166559
2.56 0.165866
2.6 0.165174
2.64 0.164212
2.68 0.163245
2.72 0.162073
2.76 0.16066
2.8 0.159246
2.84 0.157341
2.88 0.155403
2.92 0.153209
2.96 0.150653
3 0.148097
3.04 0.144857
3.08 0.141534
3.12 0.137902
3.16 0.133742
3.2 0.129583
3.24 0.124688
3.28 0.119662
3.32 0.114364
3.36 0.108508
3.4 0.102653
3.44 0.0962463
3.48 0.0897065
3.52 0.0831032
3.56 0.0763389
3.6 0.0695748
3.64 0.0625412
3.68 0.0554149
3.72 0.0482933
3.76 0.0411746
3.8 0.0341318
3.84 0.0271534
3.88 0.0202729
3.92 0.0134882
3.96 0.00678193
4 0.00142485


==> Data/theta_exp03_dt285_de148_al1_t400.csv <==
r/r2 Result
0 1.00014
0.04 1.00015
0.08 1.00015
0.12 1.00013
0.16 1.00011
0.2 1.00006
0.24 0.999966
0.28 0.999701
0.32 0.999316
0.36 0.99823
0.4 0.996323
0.44 0.993339
0.48 0.988243
0.52 0.982783
0.56 0.977468
0.6 0.972615
0.64 0.967352
0.68 0.950406
0.72 0.917951
0.76 0.867201
0.8 0.785236
0.84 0.696206
0.88 0.606104
0.92 0.527439
0.96 0.454632
1 0.391402
1.04 0.342066
1.08 0.304914
1.12 0.278018
1.16 0.258704
1.2 0.24503
1.24 0.23459
1.28 0.226671
1.32 0.220382
1.36 0.21684
1.4 0.213404
1.44 0.210278
1.48 0.207153
1.52 0.203483
1.56 0.1996
1.6 0.195982
1.64 0.193461
1.68 0.19094
1.72 0.188709
1.76 0.186618
1.8 0.184514
1.84 0.182332
1.88 0.180151
1.92 0.177946
1.96 0.175726
2 0.173499
2.04 0.171207
2.08 0.168915
2.12 0.166563
2.16 0.164168
2.2 0.161765
2.24 0.159259
2.28 0.156753
2.32 0.154177
2.36 0.151542
2.4 0.148905
2.44 0.146143
2.48 0.143381
2.52 0.140552
2.56 0.137655
2.6 0.134758
2.64 0.131728
2.68 0.128696
2.72 0.125602
2.76 0.122435
2.8 0.119268
2.84 0.115958
2.88 0.112637
2.92 0.10925
2.96 0.105768
3 0.102287
3.04 0.0986381
3.08 0.094969
3.12 0.0912245
3.16 0.0873514
3.2 0.0834783
3.24 0.0794306
3.28 0.0753516
3.32 0.0712137
3.36 0.0669541
3.4 0.0626946
3.44 0.0583486
3.48 0.0539817
3.52 0.0496308
3.56 0.0453206
3.6 0.0410105
3.64 0.0366991
3.68 0.0323872
3.72 0.0281514
3.76 0.0239608
3.8 0.0198545
3.84 0.0157912
3.88 0.0117854
3.92 0.00784624
3.96 0.00396111
4 0.000934022


==> Data/theta_exp03_dt285_de148_al1_t400_far.csv <==
r/r2 Result
0 1.00009
0.04 1.00009
0.08 1.00009
0.12 1.00009
0.16 1.00009
0.2 1.00009
0.24 1.00009
0.28 1.00009
0.32 1.00009
0.36 1.00009
0.4 1.00009
0.44 1.00009
0.48 1.00009
0.52 1.00009
0.56 1.00009
0.6 1.00009
0.64 1.00009
0.68 1.00009
0.72 1.00009
0.76 1.00009
0.8 1.00009
0.84 1.00007
0.88 1.00004
0.92 0.999997
0.96 0.999967
1 0.999912
1.04 0.999819
1.08 0.99971
1.12 0.999586
1.16 0.999393
1.2 0.999154
1.24 0.998881
1.28 0.998537
1.32 0.998126
1.36 0.997604
1.4 0.997021
1.44 0.996259
1.48 0.995497
1.52 0.994424
1.56 0.993228
1.6 0.991923
1.64 0.990167
1.68 0.988411
1.72 0.986148
1.76 0.983639
1.8 0.980982
1.84 0.977499
1.88 0.974015
1.92 0.96978
1.96 0.965105
2 0.960275
2.04 0.954183
2.08 0.948091
2.12 0.941035
2.16 0.933299
2.2 0.925447
2.24 0.915902
2.28 0.906359
2.32 0.895755
2.36 0.88426
2.4 0.872721
2.44 0.859209
2.48 0.845697
2.52 0.831188
2.56 0.815682
2.6 0.800175
2.64 0.782785
2.68 0.765354
2.72 0.747111
2.76 0.727904
2.8 0.708696
2.84 0.688029
2.88 0.667261
2.92 0.64595
2.96 0.623866
3 0.601782
3.04 0.578761
3.08 0.555626
3.12 0.532204
3.16 0.508292
3.2 0.484381
3.24 0.460029
3.28 0.435598
3.32 0.411074
3.36 0.386358
3.4 0.361642
3.44 0.336852
3.48 0.312044
3.52 0.287549
3.56 0.26385
3.6 0.240152
3.64 0.215791
3.68 0.191201
3.72 0.166775
3.76 0.142446
3.8 0.118346
3.84 0.0943797
3.88 0.070601
3.92 0.0470339
3.96 0.0236866
4 0.00410262


==> Data/theta_exp03_dt285_de148_al1_t400_x06.csv <==
r/r2 Result
0 1.00009
0.04 1.00009
0.08 1.00009
0.12 1.00009
0.16 1.00009
0.2 1.00009
0.24 1.00009
0.28 1.00009
0.32 1.00009
0.36 1.00009
0.4 1.00007
0.44 1.00003
0.48 0.999926
0.52 0.999788
0.56 0.999589
0.6 0.999382
0.64 0.999165
0.68 0.998859
0.72 0.998276
0.76 0.997364
0.8 0.995702
0.84 0.993661
0.88 0.99112
0.92 0.988051
0.96 0.984753
1 0.981268
1.04 0.977665
1.08 0.973947
1.12 0.969821
1.16 0.965435
1.2 0.959959
1.24 0.953251
1.28 0.943059
1.32 0.93158
1.36 0.91793
1.4 0.903678
1.44 0.887678
1.48 0.871678
1.52 0.853117
1.56 0.833544
1.6 0.813503
1.64 0.791532
1.68 0.76956
1.72 0.746839
1.76 0.723756
1.8 0.700606
1.84 0.67709
1.88 0.653574
1.92 0.629596
1.96 0.605347
2 0.58118
2.04 0.557682
2.08 0.534184
2.12 0.511439
2.16 0.489223
2.2 0.46708
2.24 0.445993
2.28 0.424907
2.32 0.404586
2.36 0.38491
2.4 0.365269
2.44 0.34722
2.48 0.329171
2.52 0.311973
2.56 0.295629
2.6 0.279284
2.64 0.264615
2.68 0.249984
2.72 0.23613
2.76 0.223202
2.8 0.210274
2.84 0.198882
2.88 0.187597
2.92 0.176935
2.96 0.167159
3 0.157384
3.04 0.148802
3.08 0.140366
3.12 0.132336
3.16 0.124997
3.2 0.117659
3.24 0.111026
3.28 0.10452
3.32 0.0982012
3.36 0.0922692
3.4 0.0863372
3.44 0.080647
3.48 0.0750156
3.52 0.0694706
3.56 0.0641452
3.6 0.0588198
3.64 0.0532606
3.68 0.0476208
3.72 0.0418996
3.76 0.0361303
3.8 0.0302576
3.84 0.0243298
3.88 0.0183295
3.92 0.0122628
3.96 0.0061901
4 0.00109174


==> Data/theta_exp03_dt285_de148_al1_t400_x0602.csv <==
r/r2 Result
0 1.00009
0.04 1.00009
0.08 1.00009
0.12 1.00009
0.16 1.00009
0.2 1.00009
0.24 1.00009
0.28 1.00009
0.32 1.00009
0.36 1.00005
0.4 0.999972
0.44 0.999837
0.48 0.999623
0.52 0.999399
0.56 0.99919
0.6 0.998837
0.64 0.998316
0.68 0.996219
0.72 0.993454
0.76 0.989903
0.8 0.986177
0.84 0.982399
0.88 0.97871
0.92 0.975717
0.96 0.973158
1 0.970172
1.04 0.966393
1.08 0.960086
1.12 0.948006
1.16 0.931747
1.2 0.911945
1.24 0.88961
1.28 0.863043
1.32 0.835959
1.36 0.808004
1.4 0.779735
1.44 0.750556
1.48 0.721377
1.52 0.690131
1.56 0.65807
1.6 0.626358
1.64 0.596086
1.68 0.565813
1.72 0.537038
1.76 0.508988
1.8 0.481342
1.84 0.455943
1.88 0.430545
1.92 0.406918
1.96 0.384329
2 0.362026
2.04 0.34207
2.08 0.322113
2.12 0.303902
2.16 0.286917
2.2 0.270112
2.24 0.255894
2.28 0.241676
2.32 0.228826
2.36 0.217126
2.4 0.205474
2.44 0.196017
2.48 0.186561
2.52 0.178112
2.56 0.17067
2.6 0.163229
2.64 0.157416
2.68 0.151639
2.72 0.146512
2.76 0.142158
2.8 0.137804
2.84 0.134488
2.88 0.131244
2.92 0.12829
2.96 0.125746
3 0.123202
3.04 0.120961
3.08 0.118758
3.12 0.116497
3.16 0.114137
3.2 0.111777
3.24 0.108917
3.28 0.105968
3.32 0.102743
3.36 0.0989506
3.4 0.0951581
3.44 0.0906084
3.48 0.0858751
3.52 0.0809462
3.56 0.0755212
3.6 0.0700962
3.64 0.0639174
3.68 0.0574788
3.72 0.0507236
3.76 0.0437806
3.8 0.0366086
3.84 0.0293585
3.88 0.022039
3.92 0.0147002
3.96 0.00739966
4 0.00134655


==> Data/theta_exp03_dt285_de148_al1_t400_x0604.csv <==
r/r2 Result
0 1.00009
0.04 1.00009
0.08 1.00009
0.12 1.00009
0.16 1.00009
0.2 1.00009
0.24 1.00009
0.28 1.00006
0.32 1.00002
0.36 0.999885
0.4 0.99971
0.44 0.999479
0.48 0.999071
0.52 0.99838
0.56 0.996919
0.6 0.994002
0.64 0.990229
0.68 0.985269
0.72 0.981057
0.76 0.977728
0.8 0.975651
0.84 0.973498
0.88 0.970174
0.92 0.962348
0.96 0.948004
1 0.924172
1.04 0.890911
1.08 0.85298
1.12 0.811939
1.16 0.768863
1.2 0.724939
1.24 0.681109
1.28 0.639959
1.32 0.599828
1.36 0.561414
1.4 0.524153
1.44 0.490237
1.48 0.456321
1.52 0.426116
1.56 0.397374
1.6 0.369706
1.64 0.34646
1.68 0.323215
1.72 0.30332
1.76 0.28505
1.8 0.267389
1.84 0.253131
1.88 0.238873
1.92 0.226672
1.96 0.215677
2 0.205019
2.04 0.197116
2.08 0.189213
2.12 0.182515
2.16 0.176663
2.2 0.170935
2.24 0.166984
2.28 0.163033
2.32 0.159847
2.36 0.157304
2.4 0.154785
2.44 0.153345
2.48 0.151906
2.52 0.150851
2.56 0.150182
2.6 0.149512
2.64 0.149365
2.68 0.149229
2.72 0.14921
2.76 0.14933
2.8 0.14945
2.84 0.149327
2.88 0.149187
2.92 0.148829
2.96 0.148161
3 0.147493
3.04 0.146075
3.08 0.144567
3.12 0.142652
3.16 0.140043
3.2 0.137434
3.24 0.133816
3.28 0.130018
3.32 0.125817
3.36 0.120783
3.4 0.115749
3.44 0.109707
3.48 0.10342
3.52 0.096904
3.56 0.0898058
3.6 0.0827076
3.64 0.0748836
3.68 0.0668096
3.72 0.0585358
3.76 0.0501435
3.8 0.0416911
3.84 0.0332444
3.88 0.0248366
3.92 0.0165218
3.96 0.00831786
4 0.00161425


==> Data/theta_exp03_dt285_de148_al1_t400_x0606.csv <==
r/r2 Result
0 1.00009
0.04 1.00009
0.08 1.00009
0.12 1.00009
0.16 1.00009
0.2 1.00008
0.24 1.00006
0.28 0.999965
0.32 0.999828
0.36 0.999508
0.4 0.998934
0.44 0.998025
0.48 0.995568
0.52 0.992177
0.56 0.986806
0.6 0.981831
0.64 0.977218
0.68 0.975252
0.72 0.972176
0.76 0.96779
0.8 0.95085
0.84 0.921348
0.88 0.872959
0.92 0.811236
0.96 0.746293
1 0.680254
1.04 0.617508
1.08 0.560034
1.12 0.508093
1.16 0.461078
1.2 0.419394
1.24 0.381759
1.28 0.351251
1.32 0.323202
1.36 0.299296
1.4 0.27773
1.44 0.262952
1.48 0.248174
1.52 0.236205
1.56 0.225343
1.6 0.215281
1.64 0.208511
1.68 0.201741
1.72 0.196962
1.76 0.193148
1.8 0.189392
1.84 0.185957
1.88 0.182521
1.92 0.180022
1.96 0.178072
2 0.176204
2.04 0.175003
2.08 0.173802
2.12 0.172735
2.16 0.171762
2.2 0.17081
2.24 0.170159
2.28 0.169508
2.32 0.168944
2.36 0.168453
2.4 0.167963
2.44 0.167477
2.48 0.166991
2.52 0.166404
2.56 0.165714
2.6 0.165025
2.64 0.164075
2.68 0.16312
2.72 0.161961
2.76 0.16056
2.8 0.159159
2.84 0.157255
2.88 0.155316
2.92 0.153125
2.96 0.150578
3 0.148031
3.04 0.144807
3.08 0.141501
3.12 0.137882
3.16 0.133732
3.2 0.129582
3.24 0.124688
3.28 0.119662
3.32 0.114364
3.36 0.108508
3.4 0.102653
3.44 0.09625
3.48 0.0897147
3.52 0.0831172
3.56 0.0763617
3.6 0.0696063
3.64 0.0625704
3.68 0.0554378
3.72 0.0483107
3.76 0.0411868
3.8 0.0341443
3.84 0.0271624
3.88 0.0202729
3.92 0.0134905
3.96 0.0067944
4 0.00142485


==> Data/theta_exp03_dt285_de504_al05_t1200.csv <==
r/r2 Result
0 0.988899
0.04 0.988159
0.08 0.986772
0.12 0.984439
0.16 0.980542
0.2 0.975743
0.24 0.968991
0.28 0.960243
0.32 0.950169
0.36 0.936093
0.4 0.91981
0.44 0.900625
0.48 0.876365
0.52 0.849434
0.56 0.817248
0.6 0.78024
0.64 0.740229
0.68 0.693415
0.72 0.644309
0.76 0.592499
0.8 0.538574
0.84 0.48425
0.88 0.430348
0.92 0.379589
0.96 0.333362
1 0.291461
1.04 0.25676
1.08 0.228339
1.12 0.20516
1.16 0.186411
1.2 0.170877
1.24 0.157389
1.28 0.146756
1.32 0.137059
1.36 0.128938
1.4 0.121319
1.44 0.115157
1.48 0.108995
1.52 0.103599
1.56 0.0985058
1.6 0.0935633
1.64 0.0892423
1.68 0.0849212
1.72 0.0810363
1.76 0.0773626
1.8 0.0737671
1.84 0.070608
1.88 0.0674489
1.92 0.0645703
1.96 0.0618564
2 0.0591826
2.04 0.0568383
2.08 0.0544941
2.12 0.0523365
2.16 0.0503103
2.2 0.0482995
2.24 0.0465123
2.28 0.0447251
2.32 0.0430405
2.36 0.0414421
2.4 0.0398471
2.44 0.0384014
2.48 0.0369557
2.52 0.0355615
2.56 0.0342189
2.6 0.0328764
2.64 0.0316185
2.68 0.0303624
2.72 0.0291404
2.76 0.0279589
2.8 0.0267773
2.84 0.0256444
2.88 0.0245149
2.92 0.0234023
2.96 0.022314
3 0.0212257
3.04 0.0201752
3.08 0.0191293
3.12 0.0180992
3.16 0.0170958
3.2 0.0160923
3.24 0.0151321
3.28 0.0141795
3.32 0.0132433
3.36 0.0123409
3.4 0.0114384
3.44 0.0105716
3.48 0.0097135
3.52 0.00887174
3.56 0.00807152
3.6 0.0072713
3.64 0.00649419
3.68 0.00572504
3.72 0.00497329
3.76 0.00423189
3.8 0.00350042
3.84 0.00277968
3.88 0.00207326
3.92 0.00137015
3.96 0.000690392
4 0.000172733


==> Data/theta_exp03_dt285_de504_al05_t1200_far.csv <==
r/r2 Result
0 0.993302
0.04 0.993261
0.08 0.993221
0.12 0.993027
0.16 0.992777
0.2 0.992481
0.24 0.9921
0.28 0.991641
0.32 0.991132
0.36 0.990492
0.4 0.989786
0.44 0.988995
0.48 0.988064
0.52 0.987064
0.56 0.985937
0.6 0.984675
0.64 0.983326
0.68 0.981754
0.72 0.980091
0.76 0.978321
0.8 0.976341
0.84 0.974206
0.88 0.971852
0.92 0.969292
0.96 0.966484
1 0.963415
1.04 0.960026
1.08 0.95649
1.12 0.952663
1.16 0.948555
1.2 0.944153
1.24 0.939525
1.28 0.934471
1.32 0.929173
1.36 0.923465
1.4 0.917626
1.44 0.91141
1.48 0.905194
1.52 0.898148
1.56 0.890776
1.6 0.883217
1.64 0.874886
1.68 0.866554
1.72 0.857556
1.76 0.848234
1.8 0.838762
1.84 0.828454
1.88 0.818146
1.92 0.807218
1.96 0.795928
2 0.784534
2.04 0.772286
2.08 0.760038
2.12 0.747267
2.16 0.734127
2.2 0.720934
2.24 0.706956
2.28 0.692979
2.32 0.678596
2.36 0.663871
2.4 0.649133
2.44 0.63375
2.48 0.618367
2.52 0.602699
2.56 0.586748
2.6 0.570797
2.64 0.554415
2.68 0.538023
2.72 0.521481
2.76 0.50476
2.8 0.488039
2.84 0.471094
2.88 0.454134
2.92 0.437125
2.96 0.420047
3 0.402969
3.04 0.385877
3.08 0.368782
3.12 0.351709
3.16 0.334674
3.2 0.317639
3.24 0.300721
3.28 0.283824
3.32 0.266998
3.36 0.250318
3.4 0.233637
3.44 0.217161
3.48 0.200736
3.52 0.184583
3.56 0.169123
3.6 0.153664
3.64 0.137894
3.68 0.122018
3.72 0.106312
3.76 0.0907072
3.8 0.0753034
3.84 0.0600044
3.88 0.0448501
3.92 0.0298727
3.96 0.0150399
4 0.00261124


==> Data/theta_exp03_dt285_de504_al05_tw286_t1200.csv <==
r/r2 Result
0 0.990517
0.04 0.989885
0.08 0.988684
0.12 0.986649
0.16 0.983211
0.2 0.978973
0.24 0.973016
0.28 0.965263
0.32 0.956315
0.36 0.943742
0.4 0.929175
0.44 0.911989
0.48 0.890151
0.52 0.86586
0.56 0.836736
0.6 0.803165
0.64 0.766826
0.68 0.724198
0.72 0.679389
0.76 0.632004
0.8 0.582492
0.84 0.532534
0.88 0.482874
0.92 0.436026
0.96 0.39331
1 0.354608
1.04 0.322595
1.08 0.296393
1.12 0.27509
1.16 0.257897
1.2 0.243682
1.24 0.23136
1.28 0.221664
1.32 0.212829
1.36 0.205445
1.4 0.19852
1.44 0.19293
1.48 0.18734
1.52 0.182435
1.56 0.177801
1.6 0.173303
1.64 0.169364
1.68 0.165426
1.72 0.161876
1.76 0.158515
1.8 0.155223
1.84 0.152317
1.88 0.14941
1.92 0.146754
1.96 0.144243
2 0.141768
2.04 0.139583
2.08 0.137399
2.12 0.135376
2.16 0.133468
2.2 0.131574
2.24 0.129887
2.28 0.128201
2.32 0.126613
2.36 0.125106
2.4 0.123603
2.44 0.122241
2.48 0.120879
2.52 0.119565
2.56 0.118299
2.6 0.117033
2.64 0.115849
2.68 0.114667
2.72 0.113519
2.76 0.112414
2.8 0.111309
2.84 0.110252
2.88 0.109198
2.92 0.108164
2.96 0.10716
3 0.106156
3.04 0.105197
3.08 0.104244
3.12 0.103303
3.16 0.102385
3.2 0.101466
3.24 0.100583
3.28 0.0997055
3.32 0.0988475
3.36 0.0980289
3.4 0.0972103
3.44 0.0964268
3.48 0.0956518
3.52 0.0948917
3.56 0.0941695
3.6 0.0934472
3.64 0.0927509
3.68 0.0920636
3.72 0.0913941
3.76 0.0907351
3.8 0.0900865
3.84 0.0894442
3.88 0.0888118
3.92 0.0881915
3.96 0.0875693
4 0.0870943


==> Data/theta_exp03_dt285_de504_al05_tw286_t1200_far.csv <==
r/r2 Result
0 0.994332
0.04 0.994295
0.08 0.994258
0.12 0.994107
0.16 0.993893
0.2 0.993634
0.24 0.993293
0.28 0.992896
0.32 0.992461
0.36 0.991917
0.4 0.991313
0.44 0.990631
0.48 0.989827
0.52 0.98896
0.56 0.987969
0.6 0.986863
0.64 0.985685
0.68 0.984325
0.72 0.982882
0.76 0.981341
0.8 0.979623
0.84 0.977762
0.88 0.97569
0.92 0.973417
0.96 0.970975
1 0.968271
1.04 0.965268
1.08 0.962171
1.12 0.958821
1.16 0.955188
1.2 0.951279
1.24 0.947165
1.28 0.942669
1.32 0.93796
1.36 0.932893
1.4 0.927706
1.44 0.922166
1.48 0.916627
1.52 0.910335
1.56 0.903748
1.6 0.896989
1.64 0.889529
1.68 0.882069
1.72 0.873987
1.76 0.865604
1.8 0.857083
1.84 0.847792
1.88 0.838502
1.92 0.828635
1.96 0.818431
2 0.80813
2.04 0.797031
2.08 0.785933
2.12 0.774344
2.16 0.762408
2.2 0.750422
2.24 0.737703
2.28 0.724985
2.32 0.711877
2.36 0.698443
2.4 0.684996
2.44 0.670934
2.48 0.656873
2.52 0.642543
2.56 0.627945
2.6 0.613347
2.64 0.598316
2.68 0.583275
2.72 0.568089
2.76 0.552731
2.8 0.537372
2.84 0.521797
2.88 0.506206
2.92 0.490557
2.96 0.474825
3 0.459092
3.04 0.443328
3.08 0.427561
3.12 0.411814
3.16 0.396101
3.2 0.380388
3.24 0.364784
3.28 0.349201
3.32 0.333676
3.36 0.318271
3.4 0.302866
3.44 0.28764
3.48 0.272458
3.52 0.257528
3.56 0.243238
3.6 0.228948
3.64 0.214376
3.68 0.199705
3.72 0.18519
3.76 0.170768
3.8 0.156542
3.84 0.142418
3.88 0.128426
3.92 0.114564
3.96 0.100853
4 0.0893612


==> Data/theta_exp03_dt30435_de113_al0_t800.csv <==
r/r2 Result
0 0.999763
0.04 0.999727
0.08 0.99966
0.12 0.999548
0.16 0.999269
0.2 0.998867
0.24 0.998158
0.28 0.997018
0.32 0.995585
0.36 0.993041
0.4 0.989627
0.44 0.98507
0.48 0.977443
0.52 0.968121
0.56 0.955375
0.6 0.940094
0.64 0.92296
0.68 0.897399
0.72 0.86249
0.76 0.816555
0.8 0.752686
0.84 0.682715
0.88 0.608138
0.92 0.536667
0.96 0.472801
1 0.414811
1.04 0.368122
1.08 0.331477
1.12 0.303105
1.16 0.282263
1.2 0.266428
1.24 0.253629
1.28 0.244899
1.32 0.237607
1.36 0.232741
1.4 0.228333
1.44 0.225254
1.48 0.222175
1.52 0.219703
1.56 0.217471
1.6 0.215346
1.64 0.213661
1.68 0.211976
1.72 0.210487
1.76 0.209093
1.8 0.2077
1.84 0.206307
1.88 0.204914
1.92 0.20347
1.96 0.201998
2 0.200511
2.04 0.198907
2.08 0.197302
2.12 0.195615
2.16 0.19387
2.2 0.192117
2.24 0.190253
2.28 0.188389
2.32 0.186465
2.36 0.184489
2.4 0.182511
2.44 0.180421
2.48 0.17833
2.52 0.176199
2.56 0.174027
2.6 0.171855
2.64 0.169594
2.68 0.167331
2.72 0.165019
2.76 0.16265
2.8 0.16028
2.84 0.157811
2.88 0.155336
2.92 0.152817
2.96 0.150235
3 0.147654
3.04 0.144985
3.08 0.142306
3.12 0.139582
3.16 0.136781
3.2 0.133981
3.24 0.131078
3.28 0.128158
3.32 0.125206
3.36 0.122188
3.4 0.119171
3.44 0.116131
3.48 0.113085
3.52 0.110067
3.56 0.107117
3.6 0.104167
3.64 0.101244
3.68 0.098329
3.72 0.0954647
3.76 0.0926303
3.8 0.0898439
3.84 0.0870951
3.88 0.0843999
3.92 0.081747
3.96 0.0791329
4 0.0770797


==> Data/theta_exp03_dt30435_de113_al0_t800_far.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999882
0.16 0.999882
0.2 0.999882
0.24 0.999882
0.28 0.999882
0.32 0.999881
0.36 0.99985
0.4 0.999817
0.44 0.999779
0.48 0.999768
0.52 0.999754
0.56 0.999718
0.6 0.999657
0.64 0.999583
0.68 0.999511
0.72 0.999438
0.76 0.999364
0.8 0.99925
0.84 0.999114
0.88 0.998949
0.92 0.998772
0.96 0.998556
1 0.998304
1.04 0.997991
1.08 0.997641
1.12 0.99723
1.16 0.996746
1.2 0.99619
1.24 0.995578
1.28 0.99485
1.32 0.994038
1.36 0.993082
1.4 0.992053
1.44 0.990809
1.48 0.989565
1.52 0.987961
1.56 0.986216
1.6 0.984355
1.64 0.982018
1.68 0.979681
1.72 0.976859
1.76 0.973802
1.8 0.970614
1.84 0.966695
1.88 0.962776
1.92 0.9582
1.96 0.953239
2 0.948148
2.04 0.941997
2.08 0.935847
2.12 0.928902
2.16 0.921399
2.2 0.9138
2.24 0.904814
2.28 0.895829
2.32 0.885988
2.36 0.875428
2.4 0.864832
2.44 0.852636
2.48 0.840439
2.52 0.827409
2.56 0.813545
2.6 0.799681
2.64 0.784208
2.68 0.768698
2.72 0.752485
2.76 0.735432
2.8 0.71838
2.84 0.699988
2.88 0.681503
2.92 0.662501
2.96 0.642763
3 0.623025
3.04 0.602358
3.08 0.581578
3.12 0.560496
3.16 0.538898
3.2 0.5173
3.24 0.495219
3.28 0.47305
3.32 0.450771
3.36 0.428265
3.4 0.405759
3.44 0.383133
3.48 0.360479
3.52 0.338112
3.56 0.316471
3.6 0.29483
3.64 0.272613
3.68 0.250198
3.72 0.227942
3.76 0.205781
3.8 0.183849
3.84 0.162061
3.88 0.140481
3.92 0.119121
3.96 0.0979469
4 0.0802181


==> Data/theta_exp03_dt30435_de113_al0_t800_x06.csv <==
r/r2 Result
0 0.999882
0.04 0.999871
0.08 0.99986
0.12 0.999812
0.16 0.999744
0.2 0.999663
0.24 0.999555
0.28 0.999403
0.32 0.99922
0.36 0.998896
0.4 0.998492
0.44 0.997981
0.48 0.997244
0.52 0.996373
0.56 0.995218
0.6 0.993808
0.64 0.99225
0.68 0.990488
0.72 0.98823
0.76 0.985385
0.8 0.981199
0.84 0.976211
0.88 0.970165
0.92 0.963317
0.96 0.95582
1 0.947264
1.04 0.938154
1.08 0.928502
1.12 0.91775
1.16 0.905473
1.2 0.891569
1.24 0.876498
1.28 0.859571
1.32 0.841687
1.36 0.822192
1.4 0.802159
1.44 0.780567
1.48 0.758975
1.52 0.735048
1.56 0.7102
1.6 0.685126
1.64 0.659116
1.68 0.633106
1.72 0.606934
1.76 0.580682
1.8 0.554548
1.84 0.52907
1.88 0.503592
1.92 0.479076
1.96 0.455124
2 0.431395
2.04 0.409502
2.08 0.387608
2.12 0.367183
2.16 0.34779
2.2 0.328572
2.24 0.311866
2.28 0.29516
2.32 0.279961
2.36 0.266027
2.4 0.252153
2.44 0.240928
2.48 0.229703
2.52 0.219737
2.56 0.211029
2.6 0.202322
2.64 0.195779
2.68 0.189283
2.72 0.183656
2.76 0.179062
2.8 0.174467
2.84 0.17126
2.88 0.16815
2.92 0.16544
2.96 0.1633
3 0.161159
3.04 0.159575
3.08 0.158059
3.12 0.156601
3.16 0.155243
3.2 0.153886
3.24 0.152231
3.28 0.150522
3.32 0.148602
3.36 0.146245
3.4 0.143889
3.44 0.140888
3.48 0.137731
3.52 0.134399
3.56 0.130624
3.6 0.126848
3.64 0.122477
3.68 0.1179
3.72 0.113064
3.76 0.108075
3.8 0.102891
3.84 0.0976503
3.88 0.0923684
3.92 0.0870916
3.96 0.081841
4 0.0774031


==> Data/theta_exp03_dt30435_de113_al0_t800_x0602.csv <==
r/r2 Result
0 0.999882
0.04 0.999849
0.08 0.999817
0.12 0.999756
0.16 0.999686
0.2 0.99959
0.24 0.999416
0.28 0.999166
0.32 0.998865
0.36 0.998397
0.4 0.997753
0.44 0.996877
0.48 0.995525
0.52 0.99399
0.56 0.992169
0.6 0.99005
0.64 0.987678
0.68 0.983685
0.72 0.978318
0.76 0.971332
0.8 0.963279
0.84 0.955347
0.88 0.947751
0.92 0.939403
0.96 0.929346
1 0.917126
1.04 0.902228
1.08 0.885142
1.12 0.865135
1.16 0.842242
1.2 0.816907
1.24 0.789907
1.28 0.760323
1.32 0.729896
1.36 0.69805
1.4 0.666366
1.44 0.635156
1.48 0.603945
1.52 0.572763
1.56 0.541593
1.6 0.510954
1.64 0.482501
1.68 0.454048
1.72 0.427907
1.76 0.402887
1.8 0.378443
1.84 0.357214
1.88 0.335986
1.92 0.317122
1.96 0.299645
2 0.282562
2.04 0.268707
2.08 0.254852
2.12 0.242914
2.16 0.232323
2.2 0.221918
2.24 0.214185
2.28 0.206452
2.32 0.200047
2.36 0.19476
2.4 0.189514
2.44 0.18619
2.48 0.182867
2.52 0.180299
2.56 0.178487
2.6 0.176676
2.64 0.175929
2.68 0.175205
2.72 0.174798
2.76 0.174765
2.8 0.174732
2.84 0.174929
2.88 0.175142
2.92 0.175321
2.96 0.175452
3 0.175584
3.04 0.175394
3.08 0.175165
3.12 0.174655
3.16 0.173668
3.2 0.172681
3.24 0.170832
3.28 0.168828
3.32 0.166464
3.36 0.163358
3.4 0.160252
3.44 0.15629
3.48 0.152121
3.52 0.147745
3.56 0.142845
3.6 0.137945
3.64 0.132376
3.68 0.126578
3.72 0.120544
3.76 0.11437
3.8 0.108045
3.84 0.101701
3.88 0.0953715
3.92 0.0890847
3.96 0.0828149
4 0.0776197


==> Data/theta_exp03_dt30435_de113_al0_t800_x0604.csv <==
r/r2 Result
0 0.999803
0.04 0.999791
0.08 0.999761
0.12 0.999706
0.16 0.999591
0.2 0.999433
0.24 0.999166
0.28 0.99875
0.32 0.998232
0.36 0.997306
0.4 0.996124
0.44 0.994605
0.48 0.992609
0.52 0.990274
0.56 0.987171
0.6 0.982289
0.64 0.976252
0.68 0.966853
0.72 0.957516
0.76 0.948253
0.8 0.939611
0.84 0.929213
0.88 0.914946
0.92 0.895032
0.96 0.87029
1 0.840272
1.04 0.805628
1.08 0.768893
1.12 0.729881
1.16 0.689633
1.2 0.649139
1.24 0.60883
1.28 0.569914
1.32 0.532275
1.36 0.496789
1.4 0.462942
1.44 0.433849
1.48 0.404756
1.52 0.379096
1.56 0.35479
1.6 0.331523
1.64 0.312539
1.68 0.293555
1.72 0.277746
1.76 0.263476
1.8 0.249792
1.84 0.239384
1.88 0.228976
1.92 0.220534
1.96 0.213244
2 0.20622
2.04 0.201381
2.08 0.196541
2.12 0.192764
2.16 0.189735
2.2 0.186799
2.24 0.185206
2.28 0.183612
2.32 0.182536
2.36 0.181895
2.4 0.181267
2.44 0.181254
2.48 0.181241
2.52 0.181418
2.56 0.181784
2.6 0.182151
2.64 0.18267
2.68 0.183192
2.72 0.183696
2.76 0.184177
2.8 0.184659
2.84 0.184868
2.88 0.185057
2.92 0.185063
2.96 0.184806
3 0.18455
3.04 0.183728
3.08 0.182838
3.12 0.181634
3.16 0.179894
3.2 0.178155
3.24 0.17558
3.28 0.172856
3.32 0.169796
3.36 0.166045
3.4 0.162293
3.44 0.157768
3.48 0.153056
3.52 0.148182
3.56 0.142894
3.6 0.137607
3.64 0.131794
3.68 0.1258
3.72 0.119668
3.76 0.113456
3.8 0.107211
3.84 0.100978
3.88 0.0947803
3.92 0.0886512
3.96 0.0826061
4 0.0776749


==> Data/theta_exp03_dt30435_de113_al0_t800_x0606.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999731
0.12 0.999651
0.16 0.999459
0.2 0.999189
0.24 0.998736
0.28 0.998008
0.32 0.997094
0.36 0.995518
0.4 0.993533
0.44 0.991012
0.48 0.986942
0.52 0.981697
0.56 0.973722
0.6 0.963578
0.64 0.952233
0.68 0.940477
0.72 0.927045
0.76 0.911636
0.8 0.884349
0.84 0.849692
0.88 0.805614
0.92 0.756068
0.96 0.702313
1 0.646661
1.04 0.592429
1.08 0.54207
1.12 0.495629
1.16 0.453696
1.2 0.416328
1.24 0.382338
1.28 0.354242
1.32 0.328781
1.36 0.307761
1.4 0.288537
1.44 0.274521
1.48 0.260504
1.52 0.249495
1.56 0.239672
1.6 0.230507
1.64 0.224053
1.68 0.217599
1.72 0.212821
1.76 0.208855
1.8 0.205092
1.84 0.202466
1.88 0.199839
1.92 0.197842
1.96 0.196215
2 0.194665
2.04 0.193748
2.08 0.192831
2.12 0.192202
2.16 0.191777
2.2 0.191369
2.24 0.19122
2.28 0.19107
2.32 0.19096
2.36 0.190884
2.4 0.190807
2.44 0.190678
2.48 0.19055
2.52 0.190351
2.56 0.190082
2.6 0.189813
2.64 0.189329
2.68 0.188839
2.72 0.188207
2.76 0.187406
2.8 0.186606
2.84 0.185429
2.88 0.184226
2.92 0.182818
2.96 0.181118
3 0.179417
3.04 0.177215
3.08 0.174951
3.12 0.172455
3.16 0.169564
3.2 0.166673
3.24 0.163245
3.28 0.15972
3.32 0.156005
3.36 0.1519
3.4 0.147794
3.44 0.1433
3.48 0.138712
3.52 0.134085
3.56 0.129356
3.6 0.124628
3.64 0.119727
3.68 0.114766
3.72 0.109819
3.76 0.10488
3.8 0.100019
3.84 0.0952035
3.88 0.090451
3.92 0.0857669
3.96 0.08115
4 0.0774471


==> Data/theta_exp03_dt30435_de113_al1_t800.csv <==
r/r2 Result
0 0.999876
0.04 0.99984
0.08 0.999759
0.12 0.999613
0.16 0.99933
0.2 0.998937
0.24 0.998263
0.28 0.99715
0.32 0.995739
0.36 0.993231
0.4 0.989844
0.44 0.985301
0.48 0.977708
0.52 0.968433
0.56 0.955761
0.6 0.940541
0.64 0.923459
0.68 0.897932
0.72 0.863043
0.76 0.817109
0.8 0.753207
0.84 0.683194
0.88 0.608568
0.92 0.537058
0.96 0.473117
1 0.415103
1.04 0.368393
1.08 0.331713
1.12 0.303336
1.16 0.282478
1.2 0.266636
1.24 0.253835
1.28 0.24509
1.32 0.237784
1.36 0.232902
1.4 0.228485
1.44 0.225416
1.48 0.222346
1.52 0.219876
1.56 0.217643
1.6 0.215517
1.64 0.213832
1.68 0.212147
1.72 0.210651
1.76 0.209247
1.8 0.207843
1.84 0.206439
1.88 0.205036
1.92 0.203589
1.96 0.202116
2 0.200631
2.04 0.199037
2.08 0.197443
2.12 0.195765
2.16 0.194029
2.2 0.192284
2.24 0.190411
2.28 0.188538
2.32 0.186603
2.36 0.184616
2.4 0.182627
2.44 0.180536
2.48 0.178445
2.52 0.176315
2.56 0.174144
2.6 0.171973
2.64 0.16971
2.68 0.167445
2.72 0.165127
2.76 0.162748
2.8 0.160368
2.84 0.157899
2.88 0.155425
2.92 0.152905
2.96 0.150322
3 0.147738
3.04 0.145059
3.08 0.142368
3.12 0.139637
3.16 0.136838
3.2 0.134038
3.24 0.131126
3.28 0.128194
3.32 0.125238
3.36 0.122231
3.4 0.119224
3.44 0.116186
3.48 0.11314
3.52 0.110116
3.56 0.107146
3.6 0.104175
3.64 0.101246
3.68 0.0983314
3.72 0.0954662
3.76 0.0926304
3.8 0.0898439
3.84 0.0870951
3.88 0.0843999
3.92 0.081747
3.96 0.0791329
4 0.0770797


==> Data/theta_exp03_dt30435_de113_al1_t800_far.csv <==
r/r2 Result
0 1
0.04 1
0.08 1
0.12 1
0.16 0.999971
0.2 0.999934
0.24 0.999896
0.28 0.999882
0.32 0.999882
0.36 0.999882
0.4 0.999882
0.44 0.999882
0.48 0.999851
0.52 0.999815
0.56 0.999777
0.6 0.99974
0.64 0.999702
0.68 0.999627
0.72 0.999539
0.76 0.999434
0.8 0.999317
0.84 0.999197
0.88 0.999068
0.92 0.99889
0.96 0.998675
1 0.998422
1.04 0.998144
1.08 0.997806
1.12 0.997436
1.16 0.996974
1.2 0.996422
1.24 0.995804
1.28 0.995071
1.32 0.994257
1.36 0.993306
1.4 0.992282
1.44 0.991045
1.48 0.989809
1.52 0.988218
1.56 0.986487
1.6 0.984642
1.64 0.982325
1.68 0.980008
1.72 0.977203
1.76 0.974163
1.8 0.97099
1.84 0.967082
1.88 0.963174
1.92 0.958611
1.96 0.953666
2 0.948591
2.04 0.942452
2.08 0.936312
2.12 0.929386
2.16 0.921906
2.2 0.914329
2.24 0.90536
2.28 0.896391
2.32 0.886557
2.36 0.875997
2.4 0.865402
2.44 0.853213
2.48 0.841024
2.52 0.827998
2.56 0.814133
2.6 0.800269
2.64 0.784795
2.68 0.769285
2.72 0.753071
2.76 0.73602
2.8 0.718969
2.84 0.700577
2.88 0.682092
2.92 0.663081
2.96 0.643323
3 0.623565
3.04 0.602876
3.08 0.582072
3.12 0.560969
3.16 0.539357
3.2 0.517744
3.24 0.495641
3.28 0.47345
3.32 0.451147
3.36 0.428612
3.4 0.406078
3.44 0.383429
3.48 0.360751
3.52 0.338361
3.56 0.3167
3.6 0.29504
3.64 0.272801
3.68 0.250363
3.72 0.228087
3.76 0.205909
3.8 0.183968
3.84 0.162161
3.88 0.140541
3.92 0.119133
3.96 0.0979665
4 0.0802181


==> Data/theta_exp03_dt30435_de113_al1_t800_x06.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999866
0.16 0.999815
0.2 0.999747
0.24 0.99965
0.28 0.999509
0.32 0.999336
0.36 0.999006
0.4 0.998598
0.44 0.998088
0.48 0.997367
0.52 0.996514
0.56 0.995369
0.6 0.99398
0.64 0.992447
0.68 0.990724
0.72 0.988491
0.76 0.985656
0.8 0.981499
0.84 0.976544
0.88 0.970525
0.92 0.96368
0.96 0.956203
1 0.9477
1.04 0.938609
1.08 0.928981
1.12 0.91826
1.16 0.905995
1.2 0.892105
1.24 0.877048
1.28 0.860138
1.32 0.842261
1.36 0.822756
1.4 0.802714
1.44 0.781113
1.48 0.759513
1.52 0.735583
1.56 0.710735
1.6 0.685658
1.64 0.659636
1.68 0.633615
1.72 0.607417
1.76 0.581135
1.8 0.554973
1.84 0.529476
1.88 0.503979
1.92 0.479437
1.96 0.455454
2 0.431696
2.04 0.409775
2.08 0.387854
2.12 0.367415
2.16 0.348018
2.2 0.328794
2.24 0.312077
2.28 0.295359
2.32 0.280146
2.36 0.266197
2.4 0.252307
2.44 0.241077
2.48 0.229847
2.52 0.219876
2.56 0.211163
2.6 0.20245
2.64 0.195903
2.68 0.189404
2.72 0.183769
2.76 0.179164
2.8 0.174558
2.84 0.171346
2.88 0.168231
2.92 0.165522
2.96 0.163388
3 0.161254
3.04 0.15967
3.08 0.158154
3.12 0.156696
3.16 0.155338
3.2 0.15398
3.24 0.152325
3.28 0.150617
3.32 0.148697
3.36 0.14634
3.4 0.143983
3.44 0.140977
3.48 0.137814
3.52 0.134474
3.56 0.130687
3.6 0.126899
3.64 0.122525
3.68 0.117949
3.72 0.113123
3.76 0.108147
3.8 0.102977
3.84 0.0977283
3.88 0.0924067
3.92 0.0870916
3.96 0.081841
4 0.0774031


==> Data/theta_exp03_dt30435_de113_al1_t800_x0602.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999836
0.16 0.999746
0.2 0.999631
0.24 0.999473
0.28 0.999251
0.32 0.998982
0.36 0.998515
0.4 0.997878
0.44 0.997016
0.48 0.995695
0.52 0.99419
0.56 0.992386
0.6 0.990286
0.64 0.987934
0.68 0.983979
0.72 0.978649
0.76 0.971697
0.8 0.963683
0.84 0.955775
0.88 0.948186
0.92 0.93987
0.96 0.929857
1 0.917694
1.04 0.902851
1.08 0.885749
1.12 0.865739
1.16 0.842846
1.2 0.817501
1.24 0.790486
1.28 0.760892
1.32 0.730445
1.36 0.698562
1.4 0.666845
1.44 0.635611
1.48 0.604376
1.52 0.573182
1.56 0.542002
1.6 0.511351
1.64 0.482878
1.68 0.454404
1.72 0.428233
1.76 0.403177
1.8 0.378702
1.84 0.35746
1.88 0.336219
1.92 0.31734
1.96 0.299846
2 0.282746
2.04 0.268869
2.08 0.254992
2.12 0.243044
2.16 0.232453
2.2 0.222048
2.24 0.214313
2.28 0.206577
2.32 0.20017
2.36 0.194879
2.4 0.18963
2.44 0.186307
2.48 0.182984
2.52 0.180417
2.56 0.178605
2.6 0.176793
2.64 0.176047
2.68 0.175324
2.72 0.174914
2.76 0.174878
2.8 0.174842
2.84 0.17504
2.88 0.175254
2.92 0.175435
2.96 0.175568
3 0.175702
3.04 0.175512
3.08 0.175283
3.12 0.174773
3.16 0.173785
3.2 0.172797
3.24 0.17094
3.28 0.168926
3.32 0.166557
3.36 0.163451
3.4 0.160345
3.44 0.156382
3.48 0.152211
3.52 0.147831
3.56 0.142918
3.6 0.138006
3.64 0.132426
3.68 0.126615
3.72 0.120578
3.76 0.114407
3.8 0.108115
3.84 0.101782
3.88 0.0954193
3.92 0.0890892
3.96 0.0828407
4 0.0776197


==> Data/theta_exp03_dt30435_de113_al1_t800_x0604.csv <==
r/r2 Result
0 0.999882
0.04 0.999856
0.08 0.999817
0.12 0.999755
0.16 0.999649
0.2 0.999504
0.24 0.999257
0.28 0.998856
0.32 0.998351
0.36 0.99743
0.4 0.996267
0.44 0.994784
0.48 0.992826
0.52 0.990526
0.56 0.987449
0.6 0.982599
0.64 0.976597
0.68 0.96722
0.72 0.957913
0.76 0.948687
0.8 0.940097
0.84 0.929743
0.88 0.915501
0.92 0.895607
0.96 0.870888
1 0.840902
1.04 0.806237
1.08 0.769463
1.12 0.730416
1.16 0.690134
1.2 0.649615
1.24 0.609284
1.28 0.570334
1.32 0.532661
1.36 0.497138
1.4 0.463259
1.44 0.434148
1.48 0.405036
1.52 0.379353
1.56 0.355023
1.6 0.331735
1.64 0.31274
1.68 0.293745
1.72 0.277928
1.76 0.263649
1.8 0.249957
1.84 0.239537
1.88 0.229117
1.92 0.22067
1.96 0.21338
2 0.206355
2.04 0.201509
2.08 0.196663
2.12 0.192883
2.16 0.189854
2.2 0.186918
2.24 0.185324
2.28 0.18373
2.32 0.182648
2.36 0.181994
2.4 0.181355
2.44 0.181334
2.48 0.181314
2.52 0.181493
2.56 0.18187
2.6 0.182248
2.64 0.182774
2.68 0.183304
2.72 0.183811
2.76 0.184293
2.8 0.184774
2.84 0.184984
2.88 0.185175
2.92 0.185181
2.96 0.184925
3 0.184668
3.04 0.183847
3.08 0.182957
3.12 0.181752
3.16 0.180012
3.2 0.178272
3.24 0.175692
3.28 0.172961
3.32 0.169896
3.36 0.166139
3.4 0.162383
3.44 0.157863
3.48 0.153158
3.52 0.148282
3.56 0.142976
3.6 0.137669
3.64 0.131831
3.68 0.12581
3.72 0.119668
3.76 0.113456
3.8 0.107223
3.84 0.100997
3.88 0.0947949
3.92 0.0886548
3.96 0.082625
4 0.0776749


==> Data/theta_exp03_dt30435_de113_al1_t800_x0606.csv <==
r/r2 Result
0 0.999882
0.04 0.999845
0.08 0.999783
0.12 0.999683
0.16 0.999496
0.2 0.999239
0.24 0.998806
0.28 0.998101
0.32 0.997213
0.36 0.995656
0.4 0.993697
0.44 0.991212
0.48 0.987194
0.52 0.981998
0.56 0.974061
0.6 0.96396
0.64 0.952661
0.68 0.94096
0.72 0.92757
0.76 0.91219
0.8 0.884925
0.84 0.850267
0.88 0.806153
0.92 0.756571
0.96 0.702805
1 0.647126
1.04 0.592909
1.08 0.5425
1.12 0.495988
1.16 0.454009
1.2 0.416614
1.24 0.382606
1.28 0.354501
1.32 0.329026
1.36 0.307978
1.4 0.288733
1.44 0.27471
1.48 0.260688
1.52 0.249675
1.56 0.23985
1.6 0.23068
1.64 0.224213
1.68 0.217745
1.72 0.212959
1.76 0.208988
1.8 0.205221
1.84 0.20259
1.88 0.199959
1.92 0.197964
1.96 0.196341
2 0.194795
2.04 0.19389
2.08 0.192984
2.12 0.192358
2.16 0.191927
2.2 0.191514
2.24 0.191353
2.28 0.191192
2.32 0.19108
2.36 0.191009
2.4 0.190938
2.44 0.190815
2.48 0.190692
2.52 0.190494
2.56 0.190222
2.6 0.18995
2.64 0.189457
2.68 0.18896
2.72 0.188325
2.76 0.187524
2.8 0.186723
2.84 0.185546
2.88 0.184343
2.92 0.182935
2.96 0.181235
3 0.179536
3.04 0.177329
3.08 0.17506
3.12 0.172562
3.16 0.169671
3.2 0.166781
3.24 0.163356
3.28 0.159835
3.32 0.15612
3.36 0.152002
3.4 0.147885
3.44 0.143389
3.48 0.138802
3.52 0.134172
3.56 0.129436
3.6 0.124699
3.64 0.119787
3.68 0.114813
3.72 0.109871
3.76 0.104949
3.8 0.100073
3.84 0.0952318
3.88 0.090451
3.92 0.0857669
3.96 0.08115
4 0.0774471


==> Data/theta_exp03_dt305_de113_al05_tw30435_t800.csv <==
r/r2 Result
0 0.999763
0.04 0.999744
0.08 0.999687
0.12 0.999575
0.16 0.999313
0.2 0.998931
0.24 0.998238
0.28 0.997106
0.32 0.995675
0.36 0.993149
0.4 0.989744
0.44 0.985185
0.48 0.977561
0.52 0.968251
0.56 0.955541
0.6 0.940296
0.64 0.923198
0.68 0.897651
0.72 0.86275
0.76 0.816815
0.8 0.752932
0.84 0.682952
0.88 0.608374
0.92 0.536891
0.96 0.472951
1 0.414958
1.04 0.368276
1.08 0.331599
1.12 0.303221
1.16 0.282363
1.2 0.26652
1.24 0.253721
1.28 0.244989
1.32 0.237693
1.36 0.232814
1.4 0.2284
1.44 0.225332
1.48 0.222264
1.52 0.219793
1.56 0.217558
1.6 0.215427
1.64 0.213731
1.68 0.212034
1.72 0.210543
1.76 0.209152
1.8 0.20776
1.84 0.206369
1.88 0.204978
1.92 0.203528
1.96 0.202043
2 0.200545
2.04 0.198938
2.08 0.197332
2.12 0.195657
2.16 0.193933
2.2 0.192201
2.24 0.19034
2.28 0.18848
2.32 0.186555
2.36 0.184578
2.4 0.182598
2.44 0.180518
2.48 0.178438
2.52 0.1763
2.56 0.174106
2.6 0.171912
2.64 0.169629
2.68 0.167343
2.72 0.165019
2.76 0.16265
2.8 0.16028
2.84 0.157822
2.88 0.155358
2.92 0.152849
2.96 0.150277
3 0.147705
3.04 0.145027
3.08 0.142336
3.12 0.139601
3.16 0.136792
3.2 0.133982
3.24 0.131078
3.28 0.128158
3.32 0.125213
3.36 0.122217
3.4 0.119222
3.44 0.116186
3.48 0.11314
3.52 0.110116
3.56 0.107146
3.6 0.104175
3.64 0.101246
3.68 0.0983314
3.72 0.0954662
3.76 0.0926304
3.8 0.0898439
3.84 0.0870951
3.88 0.0843999
3.92 0.081747
3.96 0.0791329
4 0.0770797


==> Data/theta_exp03_dt305_de113_al05_tw30435_t800_far.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999882
0.16 0.999882
0.2 0.999882
0.24 0.999882
0.28 0.999882
0.32 0.999882
0.36 0.999882
0.4 0.999866
0.44 0.99983
0.48 0.999792
0.52 0.999754
0.56 0.999718
0.6 0.999674
0.64 0.999625
0.68 0.999556
0.72 0.999474
0.76 0.999376
0.8 0.999288
0.84 0.999179
0.88 0.999026
0.92 0.99883
0.96 0.998619
1 0.998391
1.04 0.99808
1.08 0.997722
1.12 0.997322
1.16 0.996855
1.2 0.996307
1.24 0.995697
1.28 0.994969
1.32 0.994156
1.36 0.993201
1.4 0.992172
1.44 0.990927
1.48 0.989683
1.52 0.988079
1.56 0.986333
1.6 0.984476
1.64 0.982163
1.68 0.979849
1.72 0.977048
1.76 0.974012
1.8 0.970841
1.84 0.966922
1.88 0.963002
1.92 0.958428
1.96 0.953471
2 0.948384
2.04 0.942232
2.08 0.936081
2.12 0.929136
2.16 0.921633
2.2 0.914034
2.24 0.905061
2.28 0.896089
2.32 0.88626
2.36 0.875711
2.4 0.865126
2.44 0.852922
2.48 0.840718
2.52 0.827684
2.56 0.81382
2.6 0.799956
2.64 0.784489
2.68 0.768987
2.72 0.752772
2.76 0.735709
2.8 0.718646
2.84 0.700261
2.88 0.681784
2.92 0.662786
2.96 0.643048
3 0.623311
3.04 0.602626
3.08 0.581825
3.12 0.56073
3.16 0.539134
3.2 0.517537
3.24 0.495446
3.28 0.473265
3.32 0.450971
3.36 0.428441
3.4 0.40591
3.44 0.383271
3.48 0.360606
3.52 0.33823
3.56 0.316589
3.6 0.294948
3.64 0.272713
3.68 0.250274
3.72 0.227999
3.76 0.205821
3.8 0.183881
3.84 0.16208
3.88 0.140481
3.92 0.119124
3.96 0.0979665
4 0.0802181


==> Data/theta_exp03_dt305_de148_al0_t600.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999748
0.12 0.999712
0.16 0.999616
0.2 0.999477
0.24 0.999233
0.28 0.99879
0.32 0.998208
0.36 0.996944
0.4 0.994927
0.44 0.991921
0.48 0.985665
0.52 0.977722
0.56 0.966488
0.6 0.956121
0.64 0.946192
0.68 0.935639
0.72 0.913678
0.76 0.878257
0.8 0.803917
0.84 0.714885
0.88 0.615523
0.92 0.531411
0.96 0.45767
1 0.392869
1.04 0.34164
1.08 0.301975
1.12 0.272714
1.16 0.250794
1.2 0.234807
1.24 0.222481
1.28 0.213877
1.32 0.206266
1.36 0.200328
1.4 0.195433
1.44 0.193563
1.48 0.191694
1.52 0.190356
1.56 0.189228
1.6 0.188065
1.64 0.186761
1.68 0.185456
1.72 0.184304
1.76 0.183225
1.8 0.182127
1.84 0.18092
1.88 0.179713
1.92 0.178473
1.96 0.177214
2 0.175937
2.04 0.174512
2.08 0.173087
2.12 0.171548
2.16 0.169929
2.2 0.168297
2.24 0.166475
2.28 0.164654
2.32 0.162702
2.36 0.160638
2.4 0.15857
2.44 0.156265
2.48 0.15396
2.52 0.151536
2.56 0.148993
2.6 0.146449
2.64 0.143671
2.68 0.140887
2.72 0.13799
2.76 0.134958
2.8 0.131926
2.84 0.128638
2.88 0.125332
2.92 0.121917
2.96 0.118347
3 0.114778
3.04 0.110956
3.08 0.107103
3.12 0.103135
3.16 0.0989704
3.2 0.0948062
3.24 0.0903978
3.28 0.0859457
3.32 0.081415
3.36 0.076722
3.4 0.072029
3.44 0.0671901
3.48 0.0623158
3.52 0.0574476
3.56 0.0525946
3.6 0.0477417
3.64 0.0428509
3.68 0.037947
3.72 0.0330815
3.76 0.0282389
3.8 0.0234527
3.84 0.0187014
3.88 0.0139927
3.92 0.00930277
3.96 0.00466519
4 0.00107395


==> Data/theta_exp03_dt305_de148_al0_t600_contraction.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999712
0.16 0.999587
0.2 0.999384
0.24 0.998977
0.28 0.998193
0.32 0.99714
0.36 0.99465
0.4 0.990757
0.44 0.985021
0.48 0.975223
0.52 0.963795
0.56 0.949741
0.6 0.932124
0.64 0.911042
0.68 0.862828
0.72 0.790312
0.76 0.689124
0.8 0.567008
0.84 0.452457
0.88 0.358284
0.92 0.284799
0.96 0.22807
1 0.125025


==> Data/theta_exp03_dt305_de148_al0_t600_downstream.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999662
0.16 0.999469
0.2 0.999181
0.24 0.99865
0.28 0.997606
0.32 0.996193
0.36 0.992797
0.4 0.987685
0.44 0.980319
0.48 0.968694
0.52 0.955118
0.56 0.938036
0.6 0.91299
0.64 0.881605
0.68 0.814541
0.72 0.726205
0.76 0.612777
0.8 0.495993
0.84 0.392757
0.88 0.314514
0.92 0.252048
0.96 0.168374
1 0.0354608


==> Data/theta_exp03_dt305_de148_al0_t600_far.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999882
0.16 0.999882
0.2 0.999882
0.24 0.999882
0.28 0.999882
0.32 0.999882
0.36 0.999882
0.4 0.999866
0.44 0.99983
0.48 0.999792
0.52 0.999763
0.56 0.999763
0.6 0.999763
0.64 0.999761
0.68 0.999725
0.72 0.999689
0.76 0.999653
0.8 0.999612
0.84 0.999569
0.88 0.99952
0.92 0.999461
0.96 0.999387
1 0.999293
1.04 0.999167
1.08 0.999019
1.12 0.998886
1.16 0.998703
1.2 0.99847
1.24 0.998202
1.28 0.997874
1.32 0.997503
1.36 0.997059
1.4 0.996574
1.44 0.99597
1.48 0.995365
1.52 0.994528
1.56 0.993599
1.6 0.99259
1.64 0.991253
1.68 0.989915
1.72 0.988203
1.76 0.986309
1.8 0.984306
1.84 0.981689
1.88 0.979072
1.92 0.975887
1.96 0.972368
2 0.968726
2.04 0.964071
2.08 0.959417
2.12 0.953969
2.16 0.947963
2.2 0.941852
2.24 0.934243
2.28 0.926633
2.32 0.918042
2.36 0.908625
2.4 0.899165
2.44 0.887778
2.48 0.876391
2.52 0.863941
2.56 0.850429
2.6 0.836918
2.64 0.821281
2.68 0.805597
2.72 0.788921
2.76 0.771065
2.8 0.753208
2.84 0.733412
2.88 0.713482
2.92 0.692765
2.96 0.67093
3 0.649095
3.04 0.625771
3.08 0.602265
3.12 0.57825
3.16 0.553368
3.2 0.528486
3.24 0.50271
3.28 0.476775
3.32 0.450606
3.36 0.423955
3.4 0.397305
3.44 0.370317
3.48 0.343247
3.52 0.316472
3.56 0.290444
3.6 0.264415
3.64 0.237608
3.68 0.210532
3.72 0.183614
3.76 0.156788
3.8 0.130209
3.84 0.103791
3.88 0.0776129
3.92 0.0517097
3.96 0.0260451
4 0.00454173


==> Data/theta_exp03_dt305_de148_al0_t600_x6.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999841
0.16 0.999805
0.2 0.999772
0.24 0.999753
0.28 0.999708
0.32 0.999647
0.36 0.999539
0.4 0.999413
0.44 0.999263
0.48 0.999026
0.52 0.99869
0.56 0.998097
0.6 0.997322
0.64 0.996453
0.68 0.995665
0.72 0.994656
0.76 0.993388
0.8 0.990111
0.84 0.985871
0.88 0.980476
0.92 0.97416
0.96 0.967231
1 0.960217
1.04 0.953933
1.08 0.948356
1.12 0.942425
1.16 0.935756
1.2 0.927084
1.24 0.916581
1.28 0.902179
1.32 0.885924
1.36 0.866547
1.4 0.845718
1.44 0.82068
1.48 0.795641
1.52 0.766883
1.56 0.736658
1.6 0.70608
1.64 0.674049
1.68 0.642019
1.72 0.609393
1.76 0.576479
1.8 0.543839
1.84 0.512726
1.88 0.481613
1.92 0.451903
1.96 0.423017
2 0.394512
2.04 0.369133
2.08 0.343754
2.12 0.320634
2.16 0.299104
2.2 0.277831
2.24 0.260254
2.28 0.242677
2.32 0.227342
2.36 0.213889
2.4 0.200512
2.44 0.190495
2.48 0.180478
2.52 0.172042
2.56 0.165185
2.6 0.158328
2.64 0.153967
2.68 0.149661
2.72 0.146274
2.76 0.143981
2.8 0.141688
2.84 0.140703
2.88 0.139808
2.92 0.139153
2.96 0.138835
3 0.138518
3.04 0.13819
3.08 0.13786
3.12 0.137425
3.16 0.136808
3.2 0.136191
3.24 0.134798
3.28 0.133265
3.32 0.131215
3.36 0.128094
3.4 0.124973
3.44 0.120385
3.48 0.11544
3.52 0.110036
3.56 0.10347
3.6 0.0969041
3.64 0.0889316
3.68 0.0804745
3.72 0.0713833
3.76 0.0619161
3.8 0.0519432
3.84 0.0417712
3.88 0.0314011
3.92 0.020963
3.96 0.0105592
4 0.00185938


==> Data/theta_exp03_dt305_de148_al0_t600_x602.csv <==
r/r2 Result
0 0.999882
0.04 0.999865
0.08 0.999849
0.12 0.999805
0.16 0.99978
0.2 0.999756
0.24 0.999724
0.28 0.999647
0.32 0.999542
0.36 0.999383
0.4 0.999179
0.44 0.998916
0.48 0.998322
0.52 0.997578
0.56 0.996566
0.6 0.995666
0.64 0.994754
0.68 0.992565
0.72 0.988424
0.76 0.981981
0.8 0.973518
0.84 0.965285
0.88 0.958189
0.92 0.952751
0.96 0.948541
1 0.944316
1.04 0.939345
1.08 0.930082
1.12 0.913847
1.16 0.891895
1.2 0.864764
1.24 0.834096
1.28 0.798364
1.32 0.760922
1.36 0.720598
1.4 0.680638
1.44 0.641729
1.48 0.60282
1.52 0.565007
1.56 0.527626
1.6 0.490903
1.64 0.45689
1.68 0.422877
1.72 0.392735
1.76 0.364468
1.8 0.336988
1.84 0.313901
1.88 0.290813
1.92 0.270909
1.96 0.252872
2 0.235379
2.04 0.222352
2.08 0.209326
2.12 0.198441
2.16 0.189063
2.2 0.179927
2.24 0.174286
2.28 0.168646
2.32 0.164215
2.36 0.160801
2.4 0.157429
2.44 0.155934
2.48 0.15444
2.52 0.153612
2.56 0.153452
2.6 0.153292
2.64 0.153787
2.68 0.154297
2.72 0.155103
2.76 0.156262
2.8 0.157421
2.84 0.158448
2.88 0.159466
2.92 0.160209
2.96 0.16056
3 0.160912
3.04 0.160819
3.08 0.160672
3.12 0.160254
3.16 0.159374
3.2 0.158495
3.24 0.156597
3.28 0.154517
3.32 0.151844
3.36 0.147947
3.4 0.144051
3.44 0.138438
3.48 0.13241
3.52 0.125872
3.56 0.118044
3.6 0.110215
3.64 0.100866
3.68 0.0909939
3.72 0.0804801
3.76 0.0695858
3.8 0.0582273
3.84 0.0467097
3.88 0.0350549
3.92 0.0233801
3.96 0.0117686
4 0.00216367


==> Data/theta_exp03_dt305_de148_al0_t600_x604.csv <==
r/r2 Result
0 0.999863
0.04 0.999832
0.08 0.999801
0.12 0.999769
0.16 0.999744
0.2 0.999707
0.24 0.999618
0.28 0.999482
0.32 0.999312
0.36 0.998977
0.4 0.998487
0.44 0.997795
0.48 0.996808
0.52 0.995669
0.56 0.99423
0.6 0.990952
0.64 0.986387
0.68 0.976724
0.72 0.967138
0.76 0.957644
0.8 0.95269
0.84 0.949013
0.88 0.945596
0.92 0.938283
0.96 0.923262
1 0.896532
1.04 0.857493
1.08 0.813075
1.12 0.764933
1.16 0.713626
1.2 0.662293
1.24 0.611799
1.28 0.564417
1.32 0.519011
1.36 0.476934
1.4 0.437307
1.44 0.404783
1.48 0.372259
1.52 0.343876
1.56 0.317125
1.6 0.291753
1.64 0.272059
1.68 0.252366
1.72 0.23679
1.76 0.223209
1.8 0.210191
1.84 0.200311
1.88 0.190431
1.92 0.183252
1.96 0.177659
2 0.172291
2.04 0.168771
2.08 0.16525
2.12 0.162706
2.16 0.160848
2.2 0.159078
2.24 0.158564
2.28 0.158049
2.32 0.157711
2.36 0.157522
2.4 0.157345
2.44 0.157786
2.48 0.158227
2.52 0.158825
2.56 0.159581
2.6 0.160337
2.64 0.161107
2.68 0.161877
2.72 0.162562
2.76 0.163146
2.8 0.16373
2.84 0.164071
2.88 0.164396
2.92 0.164578
2.96 0.164557
3 0.164536
3.04 0.164041
3.08 0.163488
3.12 0.162615
3.16 0.161194
3.2 0.159774
3.24 0.15723
3.28 0.154485
3.32 0.151152
3.36 0.146605
3.4 0.142059
3.44 0.135885
3.48 0.129316
3.52 0.122305
3.56 0.114175
3.6 0.106044
3.64 0.096651
3.68 0.0868227
3.72 0.0765175
3.76 0.0659294
3.8 0.0550409
3.84 0.0440624
3.88 0.0330214
3.92 0.0220066
3.96 0.0110845
4 0.00216493


==> Data/theta_exp03_dt305_de148_al0_t600_x605.csv <==
r/r2 Result
0 0.999807
0.04 0.999793
0.08 0.999779
0.12 0.999766
0.16 0.99973
0.2 0.999672
0.24 0.999553
0.28 0.999369
0.32 0.999138
0.36 0.998655
0.4 0.99799
0.44 0.997088
0.48 0.99581
0.52 0.993979
0.56 0.99065
0.6 0.983755
0.64 0.974812
0.68 0.963905
0.72 0.955585
0.76 0.950318
0.8 0.947579
0.84 0.942645
0.88 0.931133
0.92 0.904417
0.96 0.860674
1 0.806603
1.04 0.745991
1.08 0.686045
1.12 0.628306
1.16 0.573491
1.2 0.522617
1.24 0.474856
1.28 0.432763
1.32 0.394018
1.36 0.360912
1.4 0.330241
1.44 0.306631
1.48 0.283022
1.52 0.263538
1.56 0.245682
1.6 0.229118
1.64 0.217883
1.68 0.206648
1.72 0.197877
1.76 0.1903
1.8 0.18311
1.84 0.178085
1.88 0.173059
1.92 0.169888
1.96 0.167805
2 0.165781
2.04 0.164244
2.08 0.162707
2.12 0.161655
2.16 0.160943
2.2 0.160273
2.24 0.160194
2.28 0.160116
2.32 0.160178
2.36 0.16036
2.4 0.160547
2.44 0.160968
2.48 0.161389
2.52 0.161859
2.56 0.162377
2.6 0.162896
2.64 0.163379
2.68 0.163861
2.72 0.164242
2.76 0.164501
2.8 0.164761
2.84 0.164751
2.88 0.164723
2.92 0.164525
2.96 0.164087
3 0.163649
3.04 0.162574
3.08 0.161421
3.12 0.159884
3.16 0.157692
3.2 0.155501
3.24 0.152147
3.28 0.148584
3.32 0.144484
3.36 0.139274
3.4 0.134064
3.44 0.127492
3.48 0.120591
3.52 0.113364
3.56 0.10531
3.6 0.0972568
3.64 0.0882729
3.68 0.0789684
3.72 0.0693624
3.76 0.0595774
3.8 0.0496366
3.84 0.0396661
3.88 0.0296969
3.92 0.019783
3.96 0.00995721
4 0.00200639


==> Data/theta_exp03_dt305_de148_al0_t600_x606.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.99976
0.12 0.999753
0.16 0.999701
0.2 0.999616
0.24 0.999454
0.28 0.999197
0.32 0.998872
0.36 0.998212
0.4 0.997298
0.44 0.996049
0.48 0.993564
0.52 0.989793
0.56 0.982763
0.6 0.972966
0.64 0.961873
0.68 0.954422
0.72 0.948827
0.76 0.945422
0.8 0.934074
0.84 0.910893
0.88 0.867359
0.92 0.802826
0.96 0.732715
1 0.661554
1.04 0.594909
1.08 0.534641
1.12 0.479877
1.16 0.432157
1.2 0.390171
1.24 0.352315
1.28 0.322322
1.32 0.295503
1.36 0.274032
1.4 0.254312
1.44 0.239666
1.48 0.225021
1.52 0.2143
1.56 0.205127
1.6 0.196754
1.64 0.191675
1.68 0.186597
1.72 0.182356
1.76 0.17852
1.8 0.174913
1.84 0.17258
1.88 0.170248
1.92 0.168949
1.96 0.168258
2 0.167574
2.04 0.166953
2.08 0.166332
2.12 0.165935
2.16 0.165694
2.2 0.165471
2.24 0.165522
2.28 0.165573
2.32 0.16568
2.36 0.165834
2.4 0.165988
2.44 0.166131
2.48 0.166275
2.52 0.166361
2.56 0.166391
2.6 0.166421
2.64 0.166234
2.68 0.166042
2.72 0.165708
2.76 0.165204
2.8 0.1647
2.84 0.163757
2.88 0.162782
2.92 0.161559
2.96 0.159983
3 0.158407
3.04 0.156102
3.08 0.153708
3.12 0.150937
3.16 0.147522
3.2 0.144107
3.24 0.139713
3.28 0.135143
3.32 0.130178
3.36 0.124397
3.4 0.118617
3.44 0.111944
3.48 0.105055
3.52 0.097994
3.56 0.0904959
3.6 0.0829979
3.64 0.0749776
3.68 0.0667773
3.72 0.0584582
3.76 0.0500687
3.8 0.0416496
3.84 0.033245
3.88 0.0248772
3.92 0.0165575
3.96 0.00832992
4 0.00175267


==> Data/theta_exp03_dt305_de148_al0_t600_x6083.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999712
0.16 0.999608
0.2 0.99945
0.24 0.999154
0.28 0.998617
0.32 0.997907
0.36 0.996287
0.4 0.993682
0.44 0.989783
0.48 0.98225
0.52 0.973116
0.56 0.961189
0.6 0.949694
0.64 0.937938
0.68 0.917436
0.72 0.879282
0.76 0.820302
0.8 0.723166
0.84 0.619333
0.88 0.518427
0.92 0.438001
0.96 0.366923
1 0.310394
1.04 0.272172
1.08 0.247078
1.12 0.230778
1.16 0.219276
1.2 0.21134
1.24 0.205318
1.28 0.199805
1.32 0.194792
1.36 0.190623
1.4 0.187065
1.44 0.185282
1.48 0.1835
1.52 0.181661
1.56 0.1798
1.6 0.177871
1.64 0.17566
1.68 0.17345
1.72 0.17114
1.76 0.168783
1.8 0.1664
1.84 0.163876
1.88 0.161351
1.92 0.15877
1.96 0.156154
2 0.153532
2.04 0.150856
2.08 0.14818
2.12 0.145476
2.16 0.142751
2.2 0.140024
2.24 0.13728
2.28 0.134535
2.32 0.131775
2.36 0.129003
2.4 0.126231
2.44 0.123438
2.48 0.120645
2.52 0.117839
2.56 0.11502
2.6 0.112201
2.64 0.109356
2.68 0.106509
2.72 0.103648
2.76 0.100768
2.8 0.0978882
2.84 0.0949456
2.88 0.0919985
2.92 0.0890204
2.96 0.0859979
3 0.0829754
3.04 0.0798773
3.08 0.07677
3.12 0.0736176
3.16 0.0703883
3.2 0.0671591
3.24 0.0638324
3.28 0.0604883
3.32 0.0571178
3.36 0.0536929
3.4 0.0502681
3.44 0.046797
3.48 0.0433147
3.52 0.0398452
3.56 0.036408
3.6 0.0329708
3.64 0.029552
3.68 0.0261395
3.72 0.0227744
3.76 0.0194374
3.8 0.0161405
3.84 0.012863
3.88 0.00961121
3.92 0.00639326
3.96 0.0032196
4 0.000788691


==> Data/theta_exp03_dt305_de148_al0_t600_x609.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999712
0.16 0.999587
0.2 0.999397
0.24 0.99905
0.28 0.998388
0.32 0.997501
0.36 0.995398
0.4 0.992076
0.44 0.987151
0.48 0.978318
0.52 0.967917
0.56 0.954997
0.6 0.940659
0.64 0.924454
0.68 0.888797
0.72 0.830506
0.76 0.745514
0.8 0.630423
0.84 0.517383
0.88 0.418638
0.92 0.340351
0.96 0.277116
1 0.239325
1.04 0.218606
1.08 0.195981
1.12 0.178829
1.16 0.164967
1.2 0.155296
1.24 0.148222
1.28 0.142324
1.32 0.13686
1.36 0.13213
1.4 0.12764
1.44 0.123848
1.48 0.120056
1.52 0.116649
1.56 0.113394
1.6 0.110194
1.64 0.107221
1.68 0.104247
1.72 0.10144
1.76 0.0987152
1.8 0.0960223
1.84 0.0935093
1.88 0.0909962
1.92 0.0885889
1.96 0.0862436
2 0.0839168
2.04 0.081741
2.08 0.0795652
2.12 0.0774716
2.16 0.0754357
2.2 0.0734067
2.24 0.0714782
2.28 0.0695498
2.32 0.0676783
2.36 0.0658549
2.4 0.0640333
2.44 0.062294
2.48 0.0605547
2.52 0.0588468
2.56 0.0571703
2.6 0.0554939
2.64 0.0538748
2.68 0.052257
2.72 0.0506548
2.76 0.0490712
2.8 0.0474875
2.84 0.0459245
2.88 0.044363
2.92 0.0428002
2.96 0.0412357
3 0.0396713
3.04 0.0380956
3.08 0.0365186
3.12 0.0349315
3.16 0.0333269
3.2 0.0317224
3.24 0.0300943
3.28 0.028462
3.32 0.0268259
3.36 0.0251821
3.4 0.0235384
3.44 0.0218944
3.48 0.0202502
3.52 0.0186119
3.56 0.0169883
3.6 0.0153647
3.64 0.0137603
3.68 0.0121625
3.72 0.010589
3.76 0.00902991
3.8 0.00748465
3.84 0.00595429
3.88 0.0044502
3.92 0.00297539
3.96 0.00148769
4 0.000392559


==> Data/theta_exp03_dt305_de148_al0_t600_x617.csv <==
r/r2 Result
0 0.999763
0.04 0.999762
0.08 0.999731
0.12 0.999659
0.16 0.999437
0.2 0.999091
0.24 0.998426
0.28 0.997106
0.32 0.995323
0.36 0.991205
0.4 0.985247
0.44 0.976868
0.48 0.9641
0.52 0.949044
0.56 0.929511
0.6 0.899593
0.64 0.861953
0.68 0.787373
0.72 0.69537
0.76 0.582814
0.8 0.473594
0.84 0.377219
0.88 0.30128
0.92 0.229167
0.96 0.1279
1 0.0189525


==> Data/theta_exp03_dt305_de148_al1_t600.csv <==
r/r2 Result
0 0.999816
0.04 0.999799
0.08 0.999768
0.12 0.999716
0.16 0.999616
0.2 0.999477
0.24 0.999233
0.28 0.998778
0.32 0.998175
0.36 0.996835
0.4 0.994711
0.44 0.991556
0.48 0.985109
0.52 0.976997
0.56 0.965686
0.6 0.955252
0.64 0.945232
0.68 0.93412
0.72 0.911271
0.76 0.874577
0.8 0.799835
0.84 0.711313
0.88 0.613501
0.92 0.530017
0.96 0.455874
1 0.390582
1.04 0.338604
1.08 0.298146
1.12 0.26795
1.16 0.245151
1.2 0.228422
1.24 0.215401
1.28 0.205907
1.32 0.197654
1.36 0.191488
1.4 0.186398
1.44 0.184426
1.48 0.182453
1.52 0.181377
1.56 0.180655
1.6 0.179832
1.64 0.178592
1.68 0.177352
1.72 0.175901
1.76 0.174348
1.8 0.172827
1.84 0.171481
1.88 0.170135
1.92 0.168824
1.96 0.167532
2 0.166226
2.04 0.164804
2.08 0.163382
2.12 0.16186
2.16 0.160266
2.2 0.158661
2.24 0.156877
2.28 0.155093
2.32 0.153203
2.36 0.151222
2.4 0.149236
2.44 0.147026
2.48 0.144816
2.52 0.142487
2.56 0.140038
2.6 0.137589
2.64 0.134927
2.68 0.13226
2.72 0.129484
2.76 0.126579
2.8 0.123673
2.84 0.120544
2.88 0.117399
2.92 0.114151
2.96 0.110754
3 0.107358
3.04 0.103707
3.08 0.100024
3.12 0.0962449
3.16 0.0922998
3.2 0.0883548
3.24 0.0841833
3.28 0.0799711
3.32 0.0756799
3.36 0.0712257
3.4 0.0667714
3.44 0.0622006
3.48 0.0576014
3.52 0.0530163
3.56 0.0484669
3.6 0.0439175
3.64 0.0393462
3.68 0.0347674
3.72 0.0302475
3.76 0.0257625
3.8 0.0213771
3.84 0.0170307
3.88 0.0127263
3.92 0.00845753
3.96 0.00424439
4 0.000977014


==> Data/theta_exp03_dt305_de148_al1_t600_contraction.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999712
0.16 0.999556
0.2 0.999316
0.24 0.998875
0.28 0.998054
0.32 0.996962
0.36 0.994398
0.4 0.9904
0.44 0.984517
0.48 0.97454
0.52 0.962936
0.56 0.948734
0.6 0.930731
0.64 0.909111
0.68 0.859975
0.72 0.786879
0.76 0.685517
0.8 0.564406
0.84 0.450438
0.88 0.355606
0.92 0.279993
0.96 0.221516
1 0.120024


==> Data/theta_exp03_dt305_de148_al1_t600_downstream.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999662
0.16 0.999467
0.2 0.999174
0.24 0.998624
0.28 0.997516
0.32 0.996014
0.36 0.992474
0.4 0.987208
0.44 0.979673
0.48 0.967862
0.52 0.954077
0.56 0.936724
0.6 0.911154
0.64 0.879105
0.68 0.811281
0.72 0.722639
0.76 0.609439
0.8 0.493484
0.84 0.39041
0.88 0.310956
0.92 0.246525
0.96 0.163347
1 0.0342568


==> Data/theta_exp03_dt305_de148_al1_t600_far.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999882
0.16 0.999882
0.2 0.999882
0.24 0.999882
0.28 0.999882
0.32 0.999882
0.36 0.999882
0.4 0.999882
0.44 0.999882
0.48 0.999882
0.52 0.999873
0.56 0.999837
0.6 0.999799
0.64 0.999763
0.68 0.999763
0.72 0.999747
0.76 0.99971
0.8 0.999672
0.84 0.999628
0.88 0.999569
0.92 0.999471
0.96 0.999392
1 0.999293
1.04 0.999167
1.08 0.999019
1.12 0.998852
1.16 0.998651
1.2 0.998415
1.24 0.998148
1.28 0.997799
1.32 0.9974
1.36 0.996914
1.4 0.996387
1.44 0.995735
1.48 0.995084
1.52 0.9942
1.56 0.993224
1.6 0.992164
1.64 0.990761
1.68 0.989357
1.72 0.987574
1.76 0.985607
1.8 0.983527
1.84 0.980817
1.88 0.978106
1.92 0.974815
1.96 0.971183
2 0.967427
2.04 0.962652
2.08 0.957877
2.12 0.952284
2.16 0.946115
2.2 0.939844
2.24 0.932094
2.28 0.924344
2.32 0.915619
2.36 0.906074
2.4 0.896486
2.44 0.884955
2.48 0.873423
2.52 0.86085
2.56 0.847234
2.6 0.833619
2.64 0.817891
2.68 0.802117
2.72 0.785367
2.76 0.767456
2.8 0.749544
2.84 0.729726
2.88 0.709775
2.92 0.68905
2.96 0.667224
3 0.645398
3.04 0.622127
3.08 0.598679
3.12 0.574734
3.16 0.549941
3.2 0.525148
3.24 0.499492
3.28 0.473682
3.32 0.447644
3.36 0.421136
3.4 0.394629
3.44 0.367797
3.48 0.340888
3.52 0.314277
3.56 0.288423
3.6 0.26257
3.64 0.235934
3.68 0.209029
3.72 0.182289
3.76 0.155647
3.8 0.129269
3.84 0.103053
3.88 0.0770667
3.92 0.0513484
3.96 0.0258663
4 0.0044813


==> Data/theta_exp03_dt305_de148_al1_t600_x6.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999882
0.16 0.999873
0.2 0.999854
0.24 0.999806
0.28 0.999734
0.32 0.999647
0.36 0.99955
0.4 0.999428
0.44 0.999273
0.48 0.999019
0.52 0.998666
0.56 0.998065
0.6 0.99725
0.64 0.996323
0.68 0.99548
0.72 0.99438
0.76 0.992976
0.8 0.989536
0.84 0.985141
0.88 0.979619
0.92 0.973231
0.96 0.966267
1 0.95928
1.04 0.95303
1.08 0.947396
1.12 0.941375
1.16 0.934517
1.2 0.925274
1.24 0.914041
1.28 0.89939
1.32 0.882867
1.36 0.863193
1.4 0.842139
1.44 0.817086
1.48 0.792033
1.52 0.763556
1.56 0.733729
1.6 0.703473
1.64 0.671452
1.68 0.63943
1.72 0.60701
1.76 0.574397
1.8 0.542008
1.84 0.510871
1.88 0.479735
1.92 0.449943
1.96 0.420939
2 0.392311
2.04 0.366763
2.08 0.341215
2.12 0.317793
2.16 0.295865
2.2 0.274195
2.24 0.256223
2.28 0.238251
2.32 0.222412
2.36 0.208364
2.4 0.194392
2.44 0.183869
2.48 0.173346
2.52 0.164396
2.56 0.157019
2.6 0.149643
2.64 0.144786
2.68 0.139984
2.72 0.136146
2.76 0.133453
2.8 0.13076
2.84 0.129319
2.88 0.127965
2.92 0.126947
2.96 0.126406
3 0.125865
3.04 0.12553
3.08 0.125219
3.12 0.124798
3.16 0.124186
3.2 0.123575
3.24 0.122271
3.28 0.120844
3.32 0.118957
3.36 0.116119
3.4 0.113282
3.44 0.109106
3.48 0.104604
3.52 0.0996842
3.56 0.0937013
3.6 0.0877184
3.64 0.0804694
3.68 0.0727841
3.72 0.0645159
3.76 0.055902
3.8 0.0468383
3.84 0.03762
3.88 0.0282666
3.92 0.0188844
3.96 0.00952334
4 0.00168996


==> Data/theta_exp03_dt305_de148_al1_t600_x602.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999882
0.12 0.999859
0.16 0.99983
0.2 0.999792
0.24 0.999738
0.28 0.999651
0.32 0.999542
0.36 0.999387
0.4 0.999184
0.44 0.998918
0.48 0.998306
0.52 0.99753
0.56 0.996454
0.6 0.995485
0.64 0.994495
0.68 0.992091
0.72 0.987725
0.76 0.981045
0.8 0.97253
0.84 0.964336
0.88 0.957379
0.92 0.952072
0.96 0.947853
1 0.943581
1.04 0.938306
1.08 0.927745
1.12 0.910908
1.16 0.888589
1.2 0.861146
1.24 0.830287
1.28 0.794959
1.32 0.757823
1.36 0.717642
1.4 0.677957
1.44 0.63971
1.48 0.601463
1.52 0.563688
1.56 0.5261
1.6 0.489176
1.64 0.454995
1.68 0.420813
1.72 0.390509
1.76 0.362082
1.8 0.334353
1.84 0.310517
1.88 0.28668
1.92 0.266287
1.96 0.247914
2 0.230032
2.04 0.216193
2.08 0.202352
2.12 0.1908
2.16 0.180857
2.2 0.171152
2.24 0.164872
2.28 0.158591
2.32 0.153539
2.36 0.149519
2.4 0.145545
2.44 0.143666
2.48 0.141787
2.52 0.140565
2.56 0.14
2.6 0.139436
2.64 0.139728
2.68 0.14004
2.72 0.140536
2.76 0.141251
2.8 0.141965
2.84 0.142799
2.88 0.143641
2.92 0.144394
2.96 0.145022
3 0.14565
3.04 0.145746
3.08 0.145778
3.12 0.145542
3.16 0.14485
3.2 0.144159
3.24 0.142488
3.28 0.140642
3.32 0.138264
3.36 0.134787
3.4 0.13131
3.44 0.126223
3.48 0.120746
3.52 0.114791
3.56 0.107622
3.6 0.100454
3.64 0.0918921
3.68 0.0828501
3.72 0.0732103
3.76 0.0632159
3.8 0.0528388
3.84 0.0423397
3.88 0.0317478
3.92 0.0211777
3.96 0.0106743
4 0.00194264


==> Data/theta_exp03_dt305_de148_al1_t600_x604.csv <==
r/r2 Result
0 0.999882
0.04 0.999882
0.08 0.999867
0.12 0.999831
0.16 0.999774
0.2 0.999707
0.24 0.999618
0.28 0.999478
0.32 0.999301
0.36 0.998949
0.4 0.998446
0.44 0.997743
0.48 0.996716
0.52 0.99551
0.56 0.993944
0.6 0.99045
0.64 0.985628
0.68 0.975813
0.72 0.966224
0.76 0.956904
0.8 0.952121
0.84 0.948525
0.88 0.944936
0.92 0.936875
0.96 0.920773
1 0.892866
1.04 0.853439
1.08 0.809308
1.12 0.761481
1.16 0.710452
1.2 0.65983
1.24 0.610168
1.28 0.562607
1.32 0.517166
1.36 0.475297
1.4 0.435734
1.44 0.402859
1.48 0.369983
1.52 0.340798
1.56 0.313069
1.6 0.286901
1.64 0.267163
1.68 0.247425
1.72 0.231049
1.76 0.2163
1.8 0.202232
1.84 0.191955
1.88 0.181678
1.92 0.173958
1.96 0.167739
2 0.161714
2.04 0.157284
2.08 0.152854
2.12 0.149855
2.16 0.147862
2.2 0.145938
2.24 0.14499
2.28 0.144042
2.32 0.143403
2.36 0.143024
2.4 0.142659
2.44 0.142917
2.48 0.143175
2.52 0.14361
2.56 0.144223
2.6 0.144836
2.64 0.145577
2.68 0.146321
2.72 0.147016
2.76 0.147652
2.8 0.148289
2.84 0.148762
2.88 0.149223
2.92 0.149548
2.96 0.149679
3 0.149809
3.04 0.149529
3.08 0.149198
3.12 0.148574
3.16 0.14745
3.2 0.146327
3.24 0.144101
3.28 0.141677
3.32 0.138699
3.36 0.13458
3.4 0.130461
3.44 0.124792
3.48 0.118748
3.52 0.11228
3.56 0.104739
3.6 0.0971972
3.64 0.088506
3.68 0.0794184
3.72 0.069903
3.76 0.0601338
3.8 0.0501271
3.84 0.0400737
3.88 0.0300109
3.92 0.0199855
3.96 0.0100606
4 0.00193774


==> Data/theta_exp03_dt305_de148_al1_t600_x605.csv <==
r/r2 Result
0 0.999882
0.04 0.999877
0.08 0.999859
0.12 0.999823
0.16 0.999756
0.2 0.999672
0.24 0.999553
0.28 0.999356
0.32 0.999106
0.36 0.998606
0.4 0.997923
0.44 0.996997
0.48 0.995637
0.52 0.993686
0.56 0.990158
0.6 0.983019
0.64 0.973829
0.68 0.963035
0.72 0.954897
0.76 0.949893
0.8 0.947021
0.84 0.941675
0.88 0.929214
0.92 0.900692
0.96 0.856373
1 0.802567
1.04 0.742307
1.08 0.683501
1.12 0.62629
1.16 0.571792
1.2 0.52109
1.24 0.47333
1.28 0.430704
1.32 0.391629
1.36 0.35854
1.4 0.327586
1.44 0.302825
1.48 0.278064
1.52 0.257902
1.56 0.239552
1.6 0.222527
1.64 0.210958
1.68 0.199388
1.72 0.189628
1.76 0.180745
1.8 0.172467
1.84 0.167566
1.88 0.162666
1.92 0.159115
1.96 0.156356
2 0.153656
2.04 0.151431
2.08 0.149206
2.12 0.147877
2.16 0.147178
2.2 0.146507
2.24 0.14623
2.28 0.145953
2.32 0.145883
2.36 0.145985
2.4 0.146093
2.44 0.146469
2.48 0.146844
2.52 0.14727
2.56 0.147747
2.6 0.148224
2.64 0.148727
2.68 0.149232
2.72 0.149691
2.76 0.150096
2.8 0.150501
2.84 0.150647
2.88 0.150774
2.92 0.150724
2.96 0.150422
3 0.150121
3.04 0.149257
3.08 0.148326
3.12 0.147044
3.16 0.145165
3.2 0.143286
3.24 0.14027
3.28 0.137051
3.32 0.133309
3.36 0.128485
3.4 0.123661
3.44 0.11754
3.48 0.111104
3.52 0.104363
3.56 0.0968484
3.6 0.0893334
3.64 0.0809872
3.68 0.0723545
3.72 0.0634625
3.76 0.0544167
3.8 0.0452728
3.84 0.0361347
3.88 0.0270372
3.92 0.0179924
3.96 0.00903683
4 0.0018095


==> Data/theta_exp03_dt305_de148_al1_t600_x606.csv <==
r/r2 Result
0 0.999882
0.04 0.999855
0.08 0.999825
0.12 0.999788
0.16 0.999721
0.2 0.999627
0.24 0.999457
0.28 0.999185
0.32 0.998841
0.36 0.998156
0.4 0.997205
0.44 0.995903
0.48 0.993267
0.52 0.989306
0.56 0.982027
0.6 0.97213
0.64 0.961029
0.68 0.953785
0.72 0.948222
0.76 0.944644
0.8 0.932218
0.84 0.907662
0.88 0.862794
0.92 0.798423
0.96 0.729324
1 0.659265
1.04 0.593105
1.08 0.533039
1.12 0.478231
1.16 0.430274
1.2 0.387864
1.24 0.349484
1.28 0.318953
1.32 0.291555
1.36 0.269436
1.4 0.248945
1.44 0.233176
1.48 0.217407
1.52 0.206461
1.56 0.197417
1.6 0.18898
1.64 0.183046
1.68 0.177112
1.72 0.171824
1.76 0.166849
1.8 0.16237
1.84 0.160658
1.88 0.158947
1.92 0.157648
1.96 0.156591
2 0.155534
2.04 0.154485
2.08 0.153435
2.12 0.152844
2.16 0.152575
2.2 0.152322
2.24 0.152305
2.28 0.152288
2.32 0.152363
2.36 0.152515
2.4 0.152668
2.44 0.152854
2.48 0.15304
2.52 0.153162
2.56 0.15322
2.6 0.153279
2.64 0.153156
2.68 0.15303
2.72 0.152791
2.76 0.152419
2.8 0.152047
2.84 0.151268
2.88 0.150462
2.92 0.149413
2.96 0.14802
3 0.146626
3.04 0.144539
3.08 0.142368
3.12 0.139836
3.16 0.136692
3.2 0.133547
3.24 0.129467
3.28 0.125219
3.32 0.120587
3.36 0.115163
3.4 0.10974
3.44 0.103468
3.48 0.0969915
3.52 0.0903628
3.56 0.0833489
3.6 0.0763351
3.64 0.0688628
3.68 0.0612325
3.72 0.0535182
3.76 0.0457541
3.8 0.0379971
3.84 0.0302751
3.88 0.0226218
3.92 0.0150576
3.96 0.00756543
4 0.00159671


==> Data/theta_exp03_dt305_de148_al1_t600_x6083.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999712
0.16 0.999608
0.2 0.99945
0.24 0.999154
0.28 0.998588
0.32 0.997829
0.36 0.996107
0.4 0.993381
0.44 0.989335
0.48 0.981632
0.52 0.972348
0.56 0.960347
0.6 0.948691
0.64 0.936698
0.68 0.915391
0.72 0.87633
0.76 0.816324
0.8 0.719582
0.84 0.616719
0.88 0.516996
0.92 0.436097
0.96 0.364244
1 0.306682
1.04 0.267235
1.08 0.241161
1.12 0.223816
1.16 0.211853
1.2 0.203383
1.24 0.196709
1.28 0.190637
1.32 0.185426
1.36 0.181669
1.4 0.17839
1.44 0.176496
1.48 0.174601
1.52 0.172822
1.56 0.171088
1.6 0.169301
1.64 0.1673
1.68 0.165299
1.72 0.163095
1.76 0.160794
1.8 0.158465
1.84 0.155984
1.88 0.153502
1.92 0.150959
1.96 0.148381
2 0.145799
2.04 0.143188
2.08 0.140577
2.12 0.137948
2.16 0.135306
2.2 0.132662
2.24 0.129987
2.28 0.127311
2.32 0.124628
2.36 0.121937
2.4 0.119247
2.44 0.11656
2.48 0.113873
2.52 0.111175
2.56 0.108467
2.6 0.105758
2.64 0.103017
2.68 0.100276
2.72 0.0975172
2.76 0.0947363
2.8 0.0919554
2.84 0.0891381
2.88 0.0863184
2.92 0.0834701
2.96 0.0805812
3 0.0776924
3.04 0.0747279
3.08 0.0717541
3.12 0.0687482
3.16 0.0656874
3.2 0.0626267
3.24 0.0594685
3.28 0.0562929
3.32 0.0530888
3.36 0.0498259
3.4 0.0465631
3.44 0.0432872
3.48 0.0400081
3.52 0.0367467
3.56 0.0335305
3.6 0.0303142
3.64 0.0271201
3.68 0.0239337
3.72 0.020809
3.76 0.017721
3.8 0.0146981
3.84 0.0117061
3.88 0.00875143
3.92 0.00582929
3.96 0.00293192
4 0.000689934


==> Data/theta_exp03_dt305_de148_al1_t600_x609.csv <==
r/r2 Result
0 0.999763
0.04 0.999763
0.08 0.999763
0.12 0.999712
0.16 0.999587
0.2 0.99939
0.24 0.999008
0.28 0.9983
0.32 0.997358
0.36 0.995179
0.4 0.991741
0.44 0.986648
0.48 0.977635
0.52 0.967073
0.56 0.954052
0.6 0.939432
0.64 0.922815
0.68 0.886219
0.72 0.827167
0.76 0.741627
0.8 0.627466
0.84 0.515343
0.88 0.416795
0.92 0.337053
0.96 0.272338
1 0.23249
1.04 0.211016
1.08 0.18851
1.12 0.171643
1.16 0.158325
1.2 0.148918
1.24 0.141862
1.28 0.135796
1.32 0.130332
1.36 0.125883
1.4 0.121638
1.44 0.117987
1.48 0.114337
1.52 0.111054
1.56 0.107915
1.6 0.104838
1.64 0.102011
1.68 0.0991835
1.72 0.0965079
1.76 0.0939058
1.8 0.0913343
1.84 0.0889338
1.88 0.0865333
1.92 0.0842333
1.96 0.0819922
2 0.0797677
2.04 0.077679
2.08 0.0755902
2.12 0.0735711
2.16 0.071601
2.2 0.0696377
2.24 0.0677723
2.28 0.0659069
2.32 0.0640982
2.36 0.0623371
2.4 0.0605778
2.44 0.0589013
2.48 0.0572248
2.52 0.0555789
2.56 0.0539634
2.6 0.052348
2.64 0.0507897
2.68 0.0492326
2.72 0.0476923
2.76 0.0461718
2.8 0.0446512
2.84 0.0431419
2.88 0.0416333
2.92 0.0401277
2.96 0.0386264
3 0.037125
3.04 0.0356128
3.08 0.0340992
3.12 0.0325813
3.16 0.031056
3.2 0.0295308
3.24 0.0279918
3.28 0.0264505
3.32 0.0249037
3.36 0.0233459
3.4 0.021788
3.44 0.0202329
3.48 0.0186785
3.52 0.0171349
3.56 0.0156189
3.6 0.0141029
3.64 0.0126098
3.68 0.0111245
3.72 0.00967183
3.76 0.00823847
3.8 0.00682262
3.84 0.00542487
3.88 0.00405594
3.92 0.00271236
3.96 0.00136667
4 0.00033736


==> Data/theta_exp03_dt305_de148_al1_t600_x617.csv <==
r/r2 Result
0 0.999763
0.04 0.999762
0.08 0.999731
0.12 0.999659
0.16 0.999436
0.2 0.999081
0.24 0.998379
0.28 0.996978
0.32 0.995085
0.36 0.990821
0.4 0.984698
0.44 0.976133
0.48 0.963164
0.52 0.947882
0.56 0.928052
0.6 0.897564
0.64 0.859206
0.68 0.783927
0.72 0.691683
0.76 0.579424
0.8 0.470778
0.84 0.374405
0.88 0.297459
0.92 0.224335
0.96 0.124501
1 0.0184092


==> Data/theta_exp03_dt327_de123_al05_ptt_t700.csv <==
r/r2 Result
0 0.999902
0.004 0.9999
0.008 0.999898
0.012 0.999896
0.016 0.999893
0.02 0.999891
0.024 0.999889
0.028 0.999887
0.032 0.999885
0.036 0.999883
0.04 0.999881
0.044 0.999879
0.048 0.999877
0.052 0.999874
0.056 0.999872
0.06 0.99987
0.064 0.999868
0.068 0.999858
0.072 0.999848
0.076 0.999838
0.08 0.999828
0.084 0.999818
0.088 0.999808
0.092 0.999799
0.096 0.999789
0.1 0.999779
0.104 0.999769
0.108 0.999759
0.112 0.999749
0.116 0.999739
0.12 0.999729
0.124 0.99972
0.128 0.999708
0.132 0.999682
0.136 0.999656
0.14 0.99963
0.144 0.999604
0.148 0.999578
0.152 0.999552
0.156 0.999526
0.16 0.9995
0.164 0.999474
0.168 0.999448
0.172 0.999422
0.176 0.999397
0.18 0.999371
0.184 0.999345
0.188 0.999319
0.192 0.999288
0.196 0.999229
0.2 0.999171
0.204 0.999113
0.208 0.999055
0.212 0.998996
0.216 0.998938
0.22 0.99888
0.224 0.998822
0.228 0.998763
0.232 0.998705
0.236 0.998647
0.24 0.998589
0.244 0.998531
0.248 0.998472
0.252 0.998414
0.256 0.998342
0.26 0.998222
0.264 0.998101
0.268 0.99798
0.272 0.997859
0.276 0.997738
0.28 0.997618
0.284 0.997497
0.288 0.997376
0.292 0.997255
0.296 0.997134
0.3 0.997014
0.304 0.996893
0.308 0.996772
0.312 0.996651
0.316 0.99653
0.32 0.99638
0.324 0.996148
0.328 0.995917
0.332 0.995685
0.336 0.995453
0.34 0.995222
0.344 0.99499
0.348 0.994758
0.352 0.994527
0.356 0.994295
0.36 0.994063
0.364 0.993832
0.368 0.9936
0.372 0.993369
0.376 0.993137
0.38 0.992905
0.384 0.992602
0.388 0.992146
0.392 0.991691
0.396 0.991235
0.4 0.990779
0.404 0.990324
0.408 0.989868
0.412 0.989413
0.416 0.988957
0.42 0.988502
0.424 0.988046
0.428 0.98759
0.432 0.987135
0.436 0.986679
0.44 0.986224
0.444 0.985768
0.448 0.985136
0.452 0.98421
0.456 0.983284
0.46 0.982358
0.464 0.981432
0.468 0.980506
0.472 0.979579
0.476 0.978653
0.48 0.977727
0.484 0.976801
0.488 0.975875
0.492 0.974948
0.496 0.974022
0.5 0.973096
0.504 0.97217
0.508 0.971244
0.512 0.970064
0.516 0.968546
0.52 0.967029
0.524 0.965511
0.528 0.963993
0.532 0.962475
0.536 0.960957
0.54 0.959439
0.544 0.957921
0.548 0.956403
0.552 0.954885
0.556 0.953367
0.56 0.951849
0.564 0.950331
0.568 0.948813
0.572 0.947295
0.576 0.945754
0.58 0.944186
0.584 0.942619
0.588 0.941051
0.592 0.939484
0.596 0.937916
0.6 0.936349
0.604 0.934781
0.608 0.933213
0.612 0.931646
0.616 0.930078
0.62 0.928511
0.624 0.926943
0.628 0.925376
0.632 0.923808
0.636 0.922241
0.64 0.920729
0.644 0.919265
0.648 0.9178
0.652 0.916336
0.656 0.914872
0.66 0.913408
0.664 0.911944
0.668 0.91048
0.672 0.909015
0.676 0.907551
0.68 0.906087
0.684 0.904623
0.688 0.903159
0.692 0.901695
0.696 0.900231
0.7 0.898766
0.704 0.896
0.708 0.892319
0.712 0.888639
0.716 0.884958
0.72 0.881278
0.724 0.877598
0.728 0.873917
0.732 0.870237
0.736 0.866556
0.74 0.862876
0.744 0.859196
0.748 0.855515
0.752 0.851835
0.756 0.848154
0.76 0.844474
0.764 0.840794
0.768 0.834585
0.772 0.826963
0.776 0.819341
0.78 0.811719
0.784 0.804096
0.788 0.796474
0.792 0.788852
0.796 0.78123
0.8 0.773607
0.804 0.765985
0.808 0.758363
0.812 0.750741
0.816 0.743118
0.82 0.735496
0.824 0.727874
0.828 0.71859
0.832 0.709211
0.836 0.699832
0.84 0.690454
0.844 0.681075
0.848 0.671697
0.852 0.662318
0.856 0.65294
0.86 0.643561
0.864 0.634183
0.868 0.624804
0.872 0.615426
0.876 0.60669
0.88 0.598228
0.884 0.589766
0.888 0.581304
0.892 0.572842
0.896 0.564381
0.9 0.555919
0.904 0.547457
0.908 0.538995
0.912 0.530533
0.916 0.522365
0.92 0.514494
0.924 0.506623
0.928 0.498752
0.932 0.490881
0.936 0.48301
0.94 0.475139
0.944 0.467268
0.948 0.459397
0.952 0.452184
0.956 0.444976
0.96 0.437767
0.964 0.430559
0.968 0.423351
0.972 0.416143
0.976 0.408934
0.98 0.402437
0.984 0.396014
0.988 0.389591
0.992 0.383168
0.996 0.376744
1 0.370321
1.004 0.364581
1.008 0.358842
1.012 0.353102
1.016 0.347362
1.02 0.341622
1.024 0.335978
1.028 0.331254
1.032 0.32653
1.036 0.321805
1.04 0.317081
1.044 0.312357
1.048 0.307632
1.052 0.302915
1.056 0.299052
1.06 0.295188
1.064 0.291325
1.068 0.287462
1.072 0.283599
1.076 0.279736
1.08 0.275873
1.084 0.27201
1.088 0.268592
1.092 0.265611
1.096 0.26263
1.1 0.25965
1.104 0.256669
1.108 0.253688
1.112 0.250707
1.116 0.247727
1.12 0.244746
1.124 0.241765
1.128 0.239053
1.132 0.236968
1.136 0.234884
1.14 0.232799
1.144 0.230715
1.148 0.22863
1.152 0.226546
1.156 0.224461
1.16 0.222377
1.164 0.220293
1.168 0.218208
1.172 0.216124
1.176 0.214089
1.18 0.212938
1.184 0.211788
1.188 0.210637
1.192 0.209486
1.196 0.208336
1.2 0.207185
1.204 0.206034
1.208 0.204884
1.212 0.203733
1.216 0.202582
1.22 0.201432
1.224 0.200281
1.228 0.19913
1.232 0.19798
1.236 0.197008
1.24 0.196357
1.244 0.195706
1.248 0.195054
1.252 0.194403
1.256 0.193752
1.26 0.193101
1.264 0.19245
1.268 0.191798
1.272 0.191147
1.276 0.190496
1.28 0.189845
1.284 0.189194
1.288 0.188542
1.292 0.187891
1.296 0.18724
1.3 0.186589
1.304 0.185938
1.308 0.185388
1.312 0.184876
1.316 0.184365
1.32 0.183853
1.324 0.183341
1.328 0.18283
1.332 0.182318
1.336 0.181807
1.34 0.181295
1.344 0.180784
1.348 0.180272
1.352 0.179761
1.356 0.179249
1.36 0.178738
1.364 0.178226
1.368 0.177715
1.372 0.177203
1.376 0.176692
1.38 0.17618
1.384 0.175668
1.388 0.175157
1.392 0.174781
1.396 0.174508
1.4 0.174236
1.404 0.173964
1.408 0.173692
1.412 0.17342
1.416 0.173148
1.42 0.172876
1.424 0.172604
1.428 0.172331
1.432 0.172059
1.436 0.171787
1.44 0.171515
1.444 0.171243
1.448 0.170971
1.452 0.170699
1.456 0.170427
1.46 0.170154
1.464 0.169882
1.468 0.16961
1.472 0.169338
1.476 0.169066
1.48 0.168794
1.484 0.168522
1.488 0.16825
1.492 0.168002
1.496 0.167869
1.5 0.167737
1.504 0.167605
1.508 0.167473
1.512 0.167341
1.516 0.167208
1.52 0.167076
1.524 0.166944
1.528 0.166812
1.532 0.16668
1.536 0.166547
1.54 0.166415
1.544 0.166283
1.548 0.166151
1.552 0.166019
1.556 0.165886
1.56 0.165754
1.564 0.165622
1.568 0.16549
1.572 0.165358
1.576 0.165225
1.58 0.165093
1.584 0.164961
1.588 0.164829
1.592 0.164697
1.596 0.164594
1.6 0.164492
1.604 0.16439
1.608 0.164289
1.612 0.164187
1.616 0.164086
1.62 0.163984
1.624 0.163883
1.628 0.163781
1.632 0.16368
1.636 0.163578
1.64 0.163477
1.644 0.163375
1.648 0.163273
1.652 0.163172
1.656 0.16307
1.66 0.162969
1.664 0.162867
1.668 0.162766
1.672 0.162664
1.676 0.162563
1.68 0.162461
1.684 0.16236
1.688 0.162258
1.692 0.162156
1.696 0.162086
1.7 0.162028
1.704 0.161969
1.708 0.16191
1.712 0.161851
1.716 0.161792
1.72 0.161734
1.724 0.161675
1.728 0.161616
1.732 0.161557
1.736 0.161499
1.74 0.16144
1.744 0.161381
1.748 0.161322
1.752 0.161263
1.756 0.161205
1.76 0.161146
1.764 0.161087
1.768 0.161028
1.772 0.160969
1.776 0.160911
1.78 0.160852
1.784 0.160793
1.788 0.160734
1.792 0.160675
1.796 0.160623
1.8 0.160577
1.804 0.16053
1.808 0.160484
1.812 0.160438
1.816 0.160391
1.82 0.160345
1.824 0.160298
1.828 0.160252
1.832 0.160206
1.836 0.160159
1.84 0.160113
1.844 0.160067
1.848 0.16002
1.852 0.159974
1.856 0.159927
1.86 0.159881
1.864 0.159835
1.868 0.159788
1.872 0.159742
1.876 0.159696
1.88 0.159649
1.884 0.159603
1.888 0.159556
1.892 0.15951
1.896 0.159462
1.9 0.159412
1.904 0.159361
1.908 0.159311
1.912 0.159261
1.916 0.15921
1.92 0.15916
1.924 0.159109
1.928 0.159059
1.932 0.159008
1.936 0.158958
1.94 0.158907
1.944 0.158857
1.948 0.158806
1.952 0.158756
1.956 0.158705
1.96 0.158655
1.964 0.158604
1.968 0.158554
1.972 0.158504
1.976 0.158453
1.98 0.158403
1.984 0.158352
1.988 0.158302
1.992 0.158251
1.996 0.1582
2 0.158135
2.004 0.158071
2.008 0.158007
2.012 0.157942
2.016 0.157878
2.02 0.157814
2.024 0.157749
2.028 0.157685
2.032 0.157621
2.036 0.157556
2.04 0.157492
2.044 0.157428
2.048 0.157363
2.052 0.157299
2.056 0.157235
2.06 0.15717
2.064 0.157106
2.068 0.157042
2.072 0.156977
2.076 0.156913
2.08 0.156849
2.084 0.156784
2.088 0.15672
2.092 0.156656
2.096 0.156592
2.1 0.156507
2.104 0.15642
2.108 0.156332
2.112 0.156245
2.116 0.156157
2.12 0.15607
2.124 0.155982
2.128 0.155894
2.132 0.155807
2.136 0.155719
2.14 0.155632
2.144 0.155544
2.148 0.155457
2.152 0.155369
2.156 0.155282
2.16 0.155194
2.164 0.155107
2.168 0.155019
2.172 0.154932
2.176 0.154844
2.18 0.154757
2.184 0.154669
2.188 0.154582
2.192 0.154494
2.196 0.154407
2.2 0.154305
2.204 0.154195
2.208 0.154084
2.212 0.153974
2.216 0.153864
2.22 0.153754
2.224 0.153644
2.228 0.153534
2.232 0.153423
2.236 0.153313
2.24 0.153203
2.244 0.153093
2.248 0.152983
2.252 0.152873
2.256 0.152763
2.26 0.152652
2.264 0.152542
2.268 0.152432
2.272 0.152322
2.276 0.152212
2.28 0.152102
2.284 0.151991
2.288 0.151881
2.292 0.151771
2.296 0.151661
2.3 0.151541
2.304 0.151407
2.308 0.151273
2.312 0.15114
2.316 0.151006
2.32 0.150872
2.324 0.150739
2.328 0.150605
2.332 0.150471
2.336 0.150337
2.34 0.150204
2.344 0.15007
2.348 0.149936
2.352 0.149803
2.356 0.149669
2.36 0.149535
2.364 0.149402
2.368 0.149268
2.372 0.149134
2.376 0.149
2.38 0.148867
2.384 0.148733
2.388 0.148599
2.392 0.148466
2.396 0.148332
2.4 0.148192
2.404 0.148029
2.408 0.147866
2.412 0.147703
2.416 0.14754
2.42 0.147377
2.424 0.147214
2.428 0.147051
2.432 0.146888
2.436 0.146725
2.44 0.146562
2.444 0.146399
2.448 0.146236
2.452 0.146073
2.456 0.14591
2.46 0.145747
2.464 0.145584
2.468 0.145421
2.472 0.145258
2.476 0.145095
2.48 0.144932
2.484 0.144769
2.488 0.144606
2.492 0.144443
2.496 0.14428
2.5 0.144117
2.504 0.143924
2.508 0.14373
2.512 0.143536
2.516 0.143343
2.52 0.143149
2.524 0.142955
2.528 0.142761
2.532 0.142568
2.536 0.142374
2.54 0.14218
2.544 0.141987
2.548 0.141793
2.552 0.141599
2.556 0.141405
2.56 0.141212
2.564 0.141018
2.568 0.140824
2.572 0.140631
2.576 0.140437
2.58 0.140243
2.584 0.14005
2.588 0.139856
2.592 0.139662
2.596 0.139468
2.6 0.139275
2.604 0.139056
2.608 0.13883
2.612 0.138603
2.616 0.138377
2.62 0.138151
2.624 0.137925
2.628 0.137699
2.632 0.137473
2.636 0.137247
2.64 0.137021
2.644 0.136795
2.648 0.136569
2.652 0.136343
2.656 0.136117
2.66 0.135891
2.664 0.135665
2.668 0.135439
2.672 0.135213
2.676 0.134986
2.68 0.13476
2.684 0.134534
2.688 0.134308
2.692 0.134082
2.696 0.133856
2.7 0.13363
2.704 0.133385
2.708 0.133126
2.712 0.132867
2.716 0.132608
2.72 0.132349
2.724 0.13209
2.728 0.131831
2.732 0.131571
2.736 0.131312
2.74 0.131053
2.744 0.130794
2.748 0.130535
2.752 0.130276
2.756 0.130017
2.76 0.129758
2.764 0.129498
2.768 0.129239
2.772 0.12898
2.776 0.128721
2.78 0.128462
2.784 0.128203
2.788 0.127944
2.792 0.127684
2.796 0.127425
2.8 0.127166
2.804 0.126895
2.808 0.126601
2.812 0.126308
2.816 0.126014
2.82 0.12572
2.824 0.125427
2.828 0.125133
2.832 0.124839
2.836 0.124545
2.84 0.124252
2.844 0.123958
2.848 0.123664
2.852 0.123371
2.856 0.123077
2.86 0.122783
2.864 0.12249
2.868 0.122196
2.872 0.121902
2.876 0.121608
2.88 0.121315
2.884 0.121021
2.888 0.120727
2.892 0.120434
2.896 0.12014
2.9 0.119846
2.904 0.119548
2.908 0.119218
2.912 0.118889
2.916 0.118559
2.92 0.11823
2.924 0.1179
2.928 0.117571
2.932 0.117241
2.936 0.116912
2.94 0.116582
2.944 0.116253
2.948 0.115923
2.952 0.115594
2.956 0.115264
2.96 0.114935
2.964 0.114605
2.968 0.114276
2.972 0.113946
2.976 0.113617
2.98 0.113287
2.984 0.112958
2.988 0.112628
2.992 0.112299
2.996 0.111969
3 0.11164
3.004 0.11131
3.008 0.110947
3.012 0.110582
3.016 0.110216
3.02 0.10985
3.024 0.109484
3.028 0.109118
3.032 0.108752
3.036 0.108386
3.04 0.10802
3.044 0.107654
3.048 0.107288
3.052 0.106922
3.056 0.106556
3.06 0.106191
3.064 0.105825
3.068 0.105459
3.072 0.105093
3.076 0.104727
3.08 0.104361
3.084 0.103995
3.088 0.103629
3.092 0.103263
3.096 0.102897
3.1 0.102531
3.104 0.102165
3.108 0.101775
3.112 0.101373
3.116 0.100971
3.12 0.100569
3.124 0.100167
3.128 0.0997657
3.132 0.0993639
3.136 0.0989622
3.14 0.0985604
3.144 0.0981586
3.148 0.0977569
3.152 0.0973551
3.156 0.0969533
3.16 0.0965516
3.164 0.0961498
3.168 0.095748
3.172 0.0953463
3.176 0.0949445
3.18 0.0945428
3.184 0.094141
3.188 0.0937392
3.192 0.0933374
3.196 0.0929357
3.2 0.0925339
3.204 0.0921322
3.208 0.0917145
3.212 0.0912797
3.216 0.0908449
3.22 0.0904101
3.224 0.0899752
3.228 0.0895404
3.232 0.0891056
3.236 0.0886708
3.24 0.0882359
3.244 0.0878011
3.248 0.0873663
3.252 0.0869315
3.256 0.0864967
3.26 0.0860618
3.264 0.085627
3.268 0.0851922
3.272 0.0847574
3.276 0.0843225
3.28 0.0838877
3.284 0.0834529
3.288 0.0830181
3.292 0.0825833
3.296 0.0821485
3.3 0.0817136
3.304 0.0812788
3.308 0.0808368
3.312 0.0803746
3.316 0.0799124
3.32 0.0794502
3.324 0.078988
3.328 0.0785258
3.332 0.0780635
3.336 0.0776013
3.34 0.0771391
3.344 0.0766769
3.348 0.0762147
3.352 0.0757525
3.356 0.0752903
3.36 0.0748281
3.364 0.0743659
3.368 0.0739037
3.372 0.0734415
3.376 0.0729793
3.38 0.0725171
3.384 0.0720549
3.388 0.0715927
3.392 0.0711305
3.396 0.0706683
3.4 0.0702061
3.404 0.0697439
3.408 0.0692809
3.412 0.0688018
3.416 0.0683228
3.42 0.0678438
3.424 0.0673647
3.428 0.0668857
3.432 0.0664066
3.436 0.0659276
3.44 0.0654486
3.444 0.0649695
3.448 0.0644905
3.452 0.0640114
3.456 0.0635324
3.46 0.0630534
3.464 0.0625743
3.468 0.0620953
3.472 0.0616163
3.476 0.0611372
3.48 0.0606582
3.484 0.0601791
3.488 0.0597001
3.492 0.0592211
3.496 0.058742
3.5 0.058263
3.504 0.057784
3.508 0.0573049
3.512 0.05683
3.516 0.056356
3.52 0.055882
3.524 0.055408
3.528 0.0549339
3.532 0.0544599
3.536 0.0539859
3.54 0.0535119
3.544 0.0530379
3.548 0.0525639
3.552 0.0520898
3.556 0.0516158
3.56 0.0511418
3.564 0.0506678
3.568 0.0501937
3.572 0.0497197
3.576 0.0492457
3.58 0.0487717
3.584 0.0482977
3.588 0.0478237
3.592 0.0473496
3.596 0.0468756
3.6 0.0464016
3.604 0.0459276
3.608 0.0454535
3.612 0.0449786
3.616 0.0445023
3.62 0.044026
3.624 0.0435498
3.628 0.0430735
3.632 0.0425973
3.636 0.0421211
3.64 0.0416448
3.644 0.0411686
3.648 0.0406923
3.652 0.0402161
3.656 0.0397399
3.66 0.0392636
3.664 0.0387874
3.668 0.0383111
3.672 0.0378349
3.676 0.0373586
3.68 0.0368824
3.684 0.0364061
3.688 0.0359299
3.692 0.0354536
3.696 0.0349797
3.7 0.0345115
3.704 0.0340435
3.708 0.0335753
3.712 0.0331073
3.716 0.0326392
3.72 0.032171
3.724 0.031703
3.728 0.0312348
3.732 0.0307668
3.736 0.0302987
3.74 0.0298306
3.744 0.0293625
3.748 0.0288944
3.752 0.0284263
3.756 0.0279582
3.76 0.0274901
3.764 0.027022
3.768 0.0265574
3.772 0.0260947
3.776 0.025632
3.78 0.0251693
3.784 0.0247066
3.788 0.024244
3.792 0.0237813
3.796 0.0233186
3.8 0.0228559
3.804 0.0223932
3.808 0.0219305
3.812 0.0214678
3.816 0.0210052
3.82 0.0205425
3.824 0.0200798
3.828 0.0196199
3.832 0.0191603
3.836 0.0187006
3.84 0.0182409
3.844 0.0177813
3.848 0.0173216
3.852 0.0168619
3.856 0.0164023
3.86 0.0159426
3.864 0.0154829
3.868 0.0150232
3.872 0.0145636
3.876 0.0141068
3.88 0.0136513
3.884 0.0131958
3.888 0.0127403
3.892 0.0122848
3.896 0.0118293
3.9 0.0113738
3.904 0.0109184
3.908 0.0104628
3.912 0.0100073
3.916 0.0095531
3.92 0.0091001
3.924 0.00864714
3.928 0.00819414
3.932 0.00774118
3.936 0.00728818
3.94 0.00683521
3.944 0.00638222
3.948 0.00592925
3.952 0.00547862
3.956 0.00502804
3.96 0.00457743
3.964 0.00412685
3.968 0.00367624
3.972 0.00322566
3.976 0.00277505
3.98 0.00247704
3.984 0.00219495
3.988 0.00191288
3.992 0.00163078
3.996 0.00134871
4 0.00106661


==> Data/theta_exp03_dt327_de123_al05_ptt_t700_far.csv <==
r/r2 Result
0 0.999967
0.004 0.999967
0.008 0.999967
0.012 0.999967
0.016 0.999967
0.02 0.999967
0.024 0.999967
0.028 0.999967
0.032 0.999967
0.036 0.999967
0.04 0.999967
0.044 0.999967
0.048 0.999967
0.052 0.999967
0.056 0.999967
0.06 0.999967
0.064 0.999967
0.068 0.999967
0.072 0.999967
0.076 0.999967
0.08 0.999967
0.084 0.999967
0.088 0.999967
0.092 0.999967
0.096 0.999967
0.1 0.999967
0.104 0.999967
0.108 0.999967
0.112 0.999967
0.116 0.999967
0.12 0.999967
0.124 0.999967
0.128 0.999967
0.132 0.999967
0.136 0.999967
0.14 0.999967
0.144 0.999967
0.148 0.999967
0.152 0.999967
0.156 0.999967
0.16 0.999967
0.164 0.999967
0.168 0.999967
0.172 0.999967
0.176 0.999967
0.18 0.999967
0.184 0.999967
0.188 0.999967
0.192 0.999967
0.196 0.999967
0.2 0.999967
0.204 0.999967
0.208 0.999967
0.212 0.999967
0.216 0.999967
0.22 0.999967
0.224 0.999967
0.228 0.999967
0.232 0.999967
0.236 0.999967
0.24 0.999967
0.244 0.999967
0.248 0.999967
0.252 0.999967
0.256 0.999967
0.26 0.999966
0.264 0.999965
0.268 0.999964
0.272 0.999963
0.276 0.999962
0.28 0.999961
0.284 0.99996
0.288 0.999959
0.292 0.999958
0.296 0.999957
0.3 0.999956
0.304 0.999955
0.308 0.999954
0.312 0.999953
0.316 0.999952
0.32 0.999951
0.324 0.99995
0.328 0.999949
0.332 0.999947
0.336 0.999946
0.34 0.999945
0.344 0.999944
0.348 0.999943
0.352 0.999942
0.356 0.999941
0.36 0.99994
0.364 0.999939
0.368 0.999938
0.372 0.999937
0.376 0.999936
0.38 0.999935
0.384 0.999934
0.388 0.999933
0.392 0.999932
0.396 0.999931
0.4 0.99993
0.404 0.999929
0.408 0.999928
0.412 0.999927
0.416 0.999926
0.42 0.999925
0.424 0.999924
0.428 0.999923
0.432 0.999922
0.436 0.999921
0.44 0.99992
0.444 0.999919
0.448 0.999917
0.452 0.999915
0.456 0.999913
0.46 0.999911
0.464 0.999909
0.468 0.999907
0.472 0.999905
0.476 0.999903
0.48 0.999901
0.484 0.999899
0.488 0.999896
0.492 0.999894
0.496 0.999892
0.5 0.99989
0.504 0.999888
0.508 0.999886
0.512 0.999884
0.516 0.999882
0.52 0.999879
0.524 0.999877
0.528 0.999874
0.532 0.999872
0.536 0.99987
0.54 0.999867
0.544 0.999865
0.548 0.999862
0.552 0.99986
0.556 0.999858
0.56 0.999855
0.564 0.999853
0.568 0.99985
0.572 0.999848
0.576 0.999845
0.58 0.999842
0.584 0.999838
0.588 0.999835
0.592 0.999831
0.596 0.999828
0.6 0.999824
0.604 0.999821
0.608 0.999818
0.612 0.999814
0.616 0.999811
0.62 0.999807
0.624 0.999804
0.628 0.9998
0.632 0.999797
0.636 0.999794
0.64 0.999789
0.644 0.999785
0.648 0.99978
0.652 0.999775
0.656 0.99977
0.66 0.999765
0.664 0.999761
0.668 0.999756
0.672 0.999751
0.676 0.999746
0.68 0.999741
0.684 0.999737
0.688 0.999732
0.692 0.999727
0.696 0.999722
0.7 0.999717
0.704 0.999712
0.708 0.999706
0.712 0.9997
0.716 0.999695
0.72 0.999689
0.724 0.999683
0.728 0.999677
0.732 0.999671
0.736 0.999666
0.74 0.99966
0.744 0.999654
0.748 0.999648
0.752 0.999642
0.756 0.999636
0.76 0.999631
0.764 0.999625
0.768 0.999618
0.772 0.99961
0.776 0.999603
0.78 0.999595
0.784 0.999587
0.788 0.99958
0.792 0.999572
0.796 0.999564
0.8 0.999557
0.804 0.999549
0.808 0.999541
0.812 0.999534
0.816 0.999526
0.82 0.999518
0.824 0.999511
0.828 0.999501
0.832 0.999491
0.836 0.999481
0.84 0.999472
0.844 0.999462
0.848 0.999452
0.852 0.999442
0.856 0.999432
0.86 0.999422
0.864 0.999413
0.868 0.999403
0.872 0.999393
0.876 0.999382
0.88 0.999371
0.884 0.99936
0.888 0.999349
0.892 0.999337
0.896 0.999326
0.9 0.999315
0.904 0.999304
0.908 0.999293
0.912 0.999281
0.916 0.999269
0.92 0.999254
0.924 0.99924
0.928 0.999226
0.932 0.999212
0.936 0.999198
0.94 0.999184
0.944 0.99917
0.948 0.999156
0.952 0.999139
0.956 0.999123
0.96 0.999107
0.964 0.999091
0.968 0.999074
0.972 0.999058
0.976 0.999042
0.98 0.999025
0.984 0.999008
0.988 0.998991
0.992 0.998974
0.996 0.998957
1 0.998939
1.004 0.99892
1.008 0.998901
1.012 0.998881
1.016 0.998862
1.02 0.998842
1.024 0.998823
1.028 0.998801
1.032 0.99878
1.036 0.998758
1.04 0.998736
1.044 0.998715
1.048 0.998693
1.052 0.998672
1.056 0.998647
1.06 0.998622
1.064 0.998597
1.068 0.998573
1.072 0.998548
1.076 0.998523
1.08 0.998499
1.084 0.998474
1.088 0.998447
1.092 0.998418
1.096 0.998389
1.1 0.99836
1.104 0.998331
1.108 0.998302
1.112 0.998273
1.116 0.998245
1.12 0.998216
1.124 0.998187
1.128 0.998156
1.132 0.998123
1.136 0.998089
1.14 0.998055
1.144 0.998022
1.148 0.997988
1.152 0.997954
1.156 0.997921
1.16 0.997887
1.164 0.997853
1.168 0.99782
1.172 0.997786
1.176 0.997752
1.18 0.997711
1.184 0.997669
1.188 0.997628
1.192 0.997586
1.196 0.997545
1.2 0.997503
1.204 0.997462
1.208 0.99742
1.212 0.997379
1.216 0.997338
1.22 0.997296
1.224 0.997255
1.228 0.997213
1.232 0.997172
1.236 0.997126
1.24 0.997073
1.244 0.99702
1.248 0.996967
1.252 0.996914
1.256 0.996861
1.26 0.996808
1.264 0.996755
1.268 0.996702
1.272 0.996649
1.276 0.996596
1.28 0.996543
1.284 0.99649
1.288 0.996437
1.292 0.996384
1.296 0.99633
1.3 0.996277
1.304 0.996224
1.308 0.996159
1.312 0.99609
1.316 0.99602
1.32 0.995951
1.324 0.995881
1.328 0.995812
1.332 0.995742
1.336 0.995673
1.34 0.995603
1.344 0.995534
1.348 0.995464
1.352 0.995395
1.356 0.995325
1.36 0.995256
1.364 0.995186
1.368 0.995116
1.372 0.995047
1.376 0.994977
1.38 0.994908
1.384 0.994838
1.388 0.994769
1.392 0.994687
1.396 0.994597
1.4 0.994506
1.404 0.994415
1.408 0.994325
1.412 0.994234
1.416 0.994144
1.42 0.994053
1.424 0.993962
1.428 0.993872
1.432 0.993781
1.436 0.99369
1.44 0.9936
1.444 0.993509
1.448 0.993418
1.452 0.993328
1.456 0.993237
1.46 0.993147
1.464 0.993056
1.468 0.992965
1.472 0.992875
1.476 0.992784
1.48 0.992693
1.484 0.992603
1.488 0.992512
1.492 0.992415
1.496 0.992285
1.5 0.992154
1.504 0.992024
1.508 0.991894
1.512 0.991764
1.516 0.991634
1.52 0.991504
1.524 0.991374
1.528 0.991244
1.532 0.991114
1.536 0.990983
1.54 0.990853
1.544 0.990723
1.548 0.990593
1.552 0.990463
1.556 0.990333
1.56 0.990203
1.564 0.990073
1.568 0.989943
1.572 0.989812
1.576 0.989682
1.58 0.989552
1.584 0.989422
1.588 0.989292
1.592 0.989162
1.596 0.988987
1.6 0.98881
1.604 0.988633
1.608 0.988457
1.612 0.98828
1.616 0.988103
1.62 0.987926
1.624 0.987749
1.628 0.987572
1.632 0.987395
1.636 0.987219
1.64 0.987042
1.644 0.986865
1.648 0.986688
1.652 0.986511
1.656 0.986334
1.66 0.986157
1.664 0.98598
1.668 0.985804
1.672 0.985627
1.676 0.98545
1.68 0.985273
1.684 0.985096
1.688 0.984919
1.692 0.984742
1.696 0.984521
1.7 0.984284
1.704 0.984047
1.708 0.98381
1.712 0.983573
1.716 0.983335
1.72 0.983098
1.724 0.982861
1.728 0.982624
1.732 0.982387
1.736 0.98215
1.74 0.981913
1.744 0.981676
1.748 0.981438
1.752 0.981201
1.756 0.980964
1.76 0.980727
1.764 0.98049
1.768 0.980253
1.772 0.980016
1.776 0.979778
1.78 0.979541
1.784 0.979304
1.788 0.979067
1.792 0.97883
1.796 0.978554
1.8 0.978241
1.804 0.977929
1.808 0.977616
1.812 0.977304
1.816 0.976992
1.82 0.976679
1.824 0.976367
1.828 0.976054
1.832 0.975742
1.836 0.975429
1.84 0.975117
1.844 0.974805
1.848 0.974492
1.852 0.97418
1.856 0.973867
1.86 0.973555
1.864 0.973242
1.868 0.97293
1.872 0.972617
1.876 0.972305
1.88 0.971993
1.884 0.97168
1.888 0.971368
1.892 0.971055
1.896 0.970715
1.9 0.97031
1.904 0.969905
1.908 0.969501
1.912 0.969096
1.916 0.968691
1.92 0.968286
1.924 0.967881
1.928 0.967477
1.932 0.967072
1.936 0.966667
1.94 0.966262
1.944 0.965858
1.948 0.965453
1.952 0.965048
1.956 0.964643
1.96 0.964239
1.964 0.963834
1.968 0.963429
1.972 0.963024
1.976 0.96262
1.98 0.962215
1.984 0.96181
1.988 0.961405
1.992 0.961
1.996 0.960586
2 0.960071
2.004 0.959555
2.008 0.95904
2.012 0.958525
2.016 0.958009
2.02 0.957494
2.024 0.956978
2.028 0.956463
2.032 0.955948
2.036 0.955432
2.04 0.954917
2.044 0.954402
2.048 0.953886
2.052 0.953371
2.056 0.952855
2.06 0.95234
2.064 0.951825
2.068 0.951309
2.072 0.950794
2.076 0.950279
2.08 0.949763
2.084 0.949248
2.088 0.948732
2.092 0.948217
2.096 0.947702
2.1 0.947074
2.104 0.946429
2.108 0.945784
2.112 0.945139
2.116 0.944494
2.12 0.943849
2.124 0.943204
2.128 0.942559
2.132 0.941914
2.136 0.94127
2.14 0.940625
2.144 0.93998
2.148 0.939335
2.152 0.93869
2.156 0.938045
2.16 0.9374
2.164 0.936755
2.168 0.93611
2.172 0.935466
2.176 0.934821
2.18 0.934176
2.184 0.933531
2.188 0.932886
2.192 0.932241
2.196 0.931596
2.2 0.930855
2.204 0.930062
2.208 0.929269
2.212 0.928476
2.216 0.927682
2.22 0.926889
2.224 0.926096
2.228 0.925303
2.232 0.92451
2.236 0.923717
2.24 0.922923
2.244 0.92213
2.248 0.921337
2.252 0.920544
2.256 0.919751
2.26 0.918957
2.264 0.918164
2.268 0.917371
2.272 0.916578
2.276 0.915785
2.28 0.914992
2.284 0.914198
2.288 0.913405
2.292 0.912612
2.296 0.911819
2.3 0.910954
2.304 0.909994
2.308 0.909034
2.312 0.908074
2.316 0.907115
2.32 0.906155
2.324 0.905195
2.328 0.904235
2.332 0.903276
2.336 0.902316
2.34 0.901356
2.344 0.900396
2.348 0.899437
2.352 0.898477
2.356 0.897517
2.36 0.896557
2.364 0.895598
2.368 0.894638
2.372 0.893678
2.376 0.892718
2.38 0.891759
2.384 0.890799
2.388 0.889839
2.392 0.888879
2.396 0.88792
2.4 0.886921
2.404 0.885779
2.408 0.884637
2.412 0.883495
2.416 0.882353
2.42 0.881211
2.424 0.880069
2.428 0.878927
2.432 0.877786
2.436 0.876644
2.44 0.875502
2.444 0.87436
2.448 0.873218
2.452 0.872076
2.456 0.870934
2.46 0.869792
2.464 0.868651
2.468 0.867509
2.472 0.866367
2.476 0.865225
2.48 0.864083
2.484 0.862941
2.488 0.861799
2.492 0.860658
2.496 0.859516
2.5 0.858374
2.504 0.857039
2.508 0.855703
2.512 0.854368
2.516 0.853033
2.52 0.851698
2.524 0.850363
2.528 0.849028
2.532 0.847693
2.536 0.846357
2.54 0.845022
2.544 0.843687
2.548 0.842352
2.552 0.841017
2.556 0.839682
2.56 0.838347
2.564 0.837011
2.568 0.835676
2.572 0.834341
2.576 0.833006
2.58 0.831671
2.584 0.830336
2.588 0.829
2.592 0.827665
2.596 0.82633
2.6 0.824995
2.604 0.823503
2.608 0.821967
2.612 0.820431
2.616 0.818896
2.62 0.81736
2.624 0.815824
2.628 0.814288
2.632 0.812753
2.636 0.811217
2.64 0.809681
2.644 0.808145
2.648 0.80661
2.652 0.805074
2.656 0.803538
2.66 0.802003
2.664 0.800467
2.668 0.798931
2.672 0.797395
2.676 0.795859
2.68 0.794324
2.684 0.792788
2.688 0.791252
2.692 0.789717
2.696 0.788181
2.7 0.786645
2.704 0.784995
2.708 0.783258
2.712 0.78152
2.716 0.779783
2.72 0.778045
2.724 0.776308
2.728 0.774571
2.732 0.772833
2.736 0.771096
2.74 0.769358
2.744 0.767621
2.748 0.765883
2.752 0.764146
2.756 0.762409
2.76 0.760671
2.764 0.758934
2.768 0.757196
2.772 0.755459
2.776 0.753721
2.78 0.751984
2.784 0.750247
2.788 0.748509
2.792 0.746772
2.796 0.745034
2.8 0.743297
2.804 0.741491
2.808 0.739557
2.812 0.737623
2.816 0.73569
2.82 0.733756
2.824 0.731822
2.828 0.729889
2.832 0.727955
2.836 0.726021
2.84 0.724087
2.844 0.722154
2.848 0.72022
2.852 0.718286
2.856 0.716353
2.86 0.714419
2.864 0.712485
2.868 0.710551
2.872 0.708618
2.876 0.706684
2.88 0.70475
2.884 0.702817
2.888 0.700883
2.892 0.698949
2.896 0.697016
2.9 0.695082
2.904 0.693124
2.908 0.691005
2.912 0.688887
2.916 0.686768
2.92 0.684649
2.924 0.682531
2.928 0.680412
2.932 0.678293
2.936 0.676175
2.94 0.674056
2.944 0.671937
2.948 0.669818
2.952 0.6677
2.956 0.665581
2.96 0.663462
2.964 0.661344
2.968 0.659225
2.972 0.657106
2.976 0.654987
2.98 0.652869
2.984 0.65075
2.988 0.648631
2.992 0.646513
2.996 0.644394
3 0.642275
3.004 0.640156
3.008 0.637886
3.012 0.635601
3.016 0.633316
3.02 0.631031
3.024 0.628746
3.028 0.626461
3.032 0.624176
3.036 0.621891
3.04 0.619606
3.044 0.617321
3.048 0.615036
3.052 0.612751
3.056 0.610466
3.06 0.608181
3.064 0.605896
3.068 0.603611
3.072 0.601326
3.076 0.599041
3.08 0.596756
3.084 0.594471
3.088 0.592186
3.092 0.589901
3.096 0.587616
3.1 0.585331
3.104 0.583046
3.108 0.580662
3.112 0.578236
3.116 0.575809
3.12 0.573382
3.124 0.570955
3.128 0.568528
3.132 0.566101
3.136 0.563674
3.14 0.561247
3.144 0.55882
3.148 0.556393
3.152 0.553966
3.156 0.55154
3.16 0.549113
3.164 0.546686
3.168 0.544259
3.172 0.541832
3.176 0.539405
3.18 0.536978
3.184 0.534551
3.188 0.532124
3.192 0.529697
3.196 0.527271
3.2 0.524844
3.204 0.522417
3.208 0.519935
3.212 0.517394
3.216 0.514853
3.22 0.512313
3.224 0.509772
3.228 0.507231
3.232 0.50469
3.236 0.502149
3.24 0.499608
3.244 0.497067
3.248 0.494526
3.252 0.491985
3.256 0.489445
3.26 0.486904
3.264 0.484363
3.268 0.481822
3.272 0.479281
3.276 0.47674
3.28 0.474199
3.284 0.471658
3.288 0.469118
3.292 0.466577
3.296 0.464036
3.3 0.461495
3.304 0.458954
3.308 0.456391
3.312 0.453768
3.316 0.451144
3.32 0.44852
3.324 0.445896
3.328 0.443273
3.332 0.440649
3.336 0.438025
3.34 0.435401
3.344 0.432778
3.348 0.430154
3.352 0.42753
3.356 0.424906
3.36 0.422283
3.364 0.419659
3.368 0.417035
3.372 0.414411
3.376 0.411788
3.38 0.409164
3.384 0.40654
3.388 0.403916
3.392 0.401293
3.396 0.398669
3.4 0.396045
3.404 0.393421
3.408 0.390795
3.412 0.388118
3.416 0.38544
3.42 0.382763
3.424 0.380085
3.428 0.377408
3.432 0.37473
3.436 0.372052
3.44 0.369375
3.444 0.366697
3.448 0.36402
3.452 0.361342
3.456 0.358665
3.46 0.355987
3.464 0.35331
3.468 0.350632
3.472 0.347955
3.476 0.345277
3.48 0.3426
3.484 0.339922
3.488 0.337245
3.492 0.334567
3.496 0.33189
3.5 0.329212
3.504 0.326535
3.508 0.323857
3.512 0.321255
3.516 0.318669
3.52 0.316083
3.524 0.313497
3.528 0.310911
3.532 0.308325
3.536 0.305738
3.54 0.303152
3.544 0.300566
3.548 0.29798
3.552 0.295394
3.556 0.292808
3.56 0.290222
3.564 0.287636
3.568 0.28505
3.572 0.282464
3.576 0.279878
3.58 0.277292
3.584 0.274705
3.588 0.272119
3.592 0.269533
3.596 0.266947
3.6 0.264361
3.604 0.261775
3.608 0.259189
3.612 0.256553
3.616 0.253852
3.62 0.251151
3.624 0.248451
3.628 0.24575
3.632 0.24305
3.636 0.240349
3.64 0.237648
3.644 0.234947
3.648 0.232247
3.652 0.229546
3.656 0.226846
3.66 0.224145
3.664 0.221444
3.668 0.218744
3.672 0.216043
3.676 0.213342
3.68 0.210642
3.684 0.207941
3.688 0.205241
3.692 0.20254
3.696 0.199845
3.7 0.197165
3.704 0.194484
3.708 0.191804
3.712 0.189124
3.716 0.186444
3.72 0.183763
3.724 0.181083
3.728 0.178403
3.732 0.175723
3.736 0.173042
3.74 0.170362
3.744 0.167682
3.748 0.165002
3.752 0.162321
3.756 0.159641
3.76 0.156961
3.764 0.154281
3.768 0.151618
3.772 0.148965
3.776 0.146313
3.78 0.14366
3.784 0.141008
3.788 0.138355
3.792 0.135702
3.796 0.13305
3.8 0.130397
3.804 0.127745
3.808 0.125092
3.812 0.122439
3.816 0.119787
3.82 0.117134
3.824 0.114481
3.828 0.111854
3.832 0.109229
3.836 0.106603
3.84 0.103977
3.844 0.101351
3.848 0.0987256
3.852 0.0960998
3.856 0.0934741
3.86 0.0908483
3.864 0.0882227
3.868 0.0855968
3.872 0.0829712
3.876 0.0803636
3.88 0.0777641
3.884 0.0751643
3.888 0.0725647
3.892 0.0699649
3.896 0.0673654
3.9 0.0647656
3.904 0.062166
3.908 0.0595662
3.912 0.0569665
3.916 0.054378
3.92 0.0518006
3.924 0.0492233
3.928 0.0466459
3.932 0.0440687
3.936 0.0414912
3.94 0.038914
3.944 0.0363366
3.948 0.0337593
3.952 0.0312013
3.956 0.0286437
3.96 0.0260858
3.964 0.0235281
3.968 0.0209703
3.972 0.0184126
3.976 0.0158548
3.98 0.0139157
3.984 0.012041
3.988 0.0101665
3.992 0.00829191
3.996 0.00641742
4 0.00454278


==> Data/theta_exp03_dt327_de123_al05_t700.csv <==
r/r2 Result
0 0.999868
0.04 0.999831
0.08 0.999757
0.12 0.999628
0.16 0.999351
0.2 0.998955
0.24 0.998249
0.28 0.99707
0.32 0.995567
0.36 0.99277
0.4 0.988884
0.44 0.983567
0.48 0.974176
0.52 0.962472
0.56 0.946026
0.6 0.928552
0.64 0.910548
0.68 0.893012
0.72 0.865533
0.76 0.826325
0.8 0.752221
0.84 0.665827
0.88 0.571017
0.92 0.48727
0.96 0.41335
1 0.351444
1.04 0.303765
1.08 0.266861
1.12 0.238635
1.16 0.217077
1.2 0.201684
1.24 0.190354
1.28 0.183997
1.32 0.178687
1.36 0.175139
1.4 0.172187
1.44 0.170961
1.48 0.169736
1.52 0.168894
1.56 0.168203
1.6 0.167473
1.64 0.166584
1.68 0.165694
1.72 0.165019
1.76 0.164448
1.8 0.163895
1.84 0.16344
1.88 0.162985
1.92 0.16252
1.96 0.16205
2 0.161567
2.04 0.160975
2.08 0.160384
2.12 0.15966
2.16 0.158845
2.2 0.158015
2.24 0.156989
2.28 0.155963
2.32 0.154814
2.36 0.153562
2.4 0.152303
2.44 0.150747
2.48 0.149191
2.52 0.147472
2.56 0.145589
2.6 0.143705
2.64 0.141482
2.68 0.139251
2.72 0.136853
2.76 0.134259
2.8 0.131664
2.84 0.128714
2.88 0.125739
2.92 0.122599
2.96 0.119225
3 0.115851
3.04 0.112119
3.08 0.108344
3.12 0.104424
3.16 0.10026
3.2 0.0960955
3.24 0.0916252
3.28 0.0871001
3.32 0.0824794
3.36 0.0776614
3.4 0.0728434
3.44 0.0678914
3.48 0.0629067
3.52 0.0579408
3.56 0.0530224
3.6 0.0481041
3.64 0.0431762
3.68 0.038245
3.72 0.0333695
3.76 0.0285272
3.8 0.0237251
3.84 0.0189417
3.88 0.0141839
3.92 0.00946104
3.96 0.00476038
4 0.00110473


==> Data/theta_exp03_dt327_de123_al05_t700_far.csv <==
r/r2 Result
0 0.999934
0.04 0.999934
0.08 0.999934
0.12 0.999934
0.16 0.999934
0.2 0.999933
0.24 0.99993
0.28 0.999922
0.32 0.999912
0.36 0.999895
0.4 0.999876
0.44 0.999856
0.48 0.999836
0.52 0.999812
0.56 0.999782
0.6 0.999742
0.64 0.999696
0.68 0.999636
0.72 0.999568
0.76 0.999491
0.8 0.999403
0.84 0.999302
0.88 0.999177
0.92 0.99903
0.96 0.99886
1 0.99865
1.04 0.998407
1.08 0.998128
1.12 0.997802
1.16 0.997418
1.2 0.996973
1.24 0.996479
1.28 0.995872
1.32 0.995197
1.36 0.994405
1.4 0.993555
1.44 0.99254
1.48 0.991525
1.52 0.990205
1.56 0.988766
1.6 0.987229
1.64 0.98529
1.68 0.98335
1.72 0.980983
1.76 0.97841
1.8 0.97572
1.84 0.972374
1.88 0.969027
1.92 0.965081
1.96 0.960784
2 0.956363
2.04 0.950932
2.08 0.9455
2.12 0.939304
2.16 0.932569
2.2 0.925737
2.24 0.917513
2.28 0.909288
2.32 0.900158
2.36 0.890268
2.4 0.880339
2.44 0.868646
2.48 0.856953
2.52 0.844313
2.56 0.830727
2.6 0.817141
2.64 0.801652
2.68 0.786122
2.72 0.769702
2.76 0.752224
2.8 0.734746
2.84 0.715497
2.88 0.696126
2.92 0.676022
2.96 0.654878
3 0.633734
3.04 0.61118
3.08 0.588455
3.12 0.565232
3.16 0.541161
3.2 0.51709
3.24 0.492112
3.28 0.466971
3.32 0.44158
3.36 0.415672
3.4 0.389764
3.44 0.363464
3.48 0.337069
3.52 0.310937
3.56 0.285472
3.6 0.260007
3.64 0.233717
3.68 0.207144
3.72 0.180704
3.76 0.154345
3.8 0.128218
3.84 0.102235
3.88 0.0764605
3.92 0.0509282
3.96 0.0256453
4 0.00446274


==> Data/theta_exp03_dt327_de148_al0_t400.csv <==
r/r2 Result
0 0.999934
0.04 0.999924
0.08 0.999899
0.12 0.999852
0.16 0.999738
0.2 0.99957
0.24 0.999263
0.28 0.998703
0.32 0.997966
0.36 0.996416
0.4 0.994135
0.44 0.990893
0.48 0.984576
0.52 0.976104
0.56 0.962771
0.6 0.946346
0.64 0.928377
0.68 0.912802
0.72 0.892923
0.76 0.867966
0.8 0.804569
0.84 0.718582
0.88 0.609327
0.92 0.513465
0.96 0.43698
1 0.372226
1.04 0.324354
1.08 0.28933
1.12 0.263266
1.16 0.246355
1.2 0.23428
1.24 0.22459
1.28 0.216848
1.32 0.210627
1.36 0.206969
1.4 0.204106
1.44 0.203547
1.48 0.202988
1.52 0.202744
1.56 0.202624
1.6 0.202512
1.64 0.202429
1.68 0.202345
1.72 0.20222
1.76 0.202074
1.8 0.201916
1.84 0.201693
1.88 0.20147
1.92 0.201172
1.96 0.20083
2 0.20047
2.04 0.199963
2.08 0.199456
2.12 0.198834
2.16 0.198132
2.2 0.197414
2.24 0.196463
2.28 0.195513
2.32 0.1944
2.36 0.193151
2.4 0.191894
2.44 0.190303
2.48 0.188711
2.52 0.186928
2.56 0.184954
2.6 0.182979
2.64 0.180585
2.68 0.178181
2.72 0.17556
2.76 0.172681
2.8 0.169801
2.84 0.166433
2.88 0.163031
2.92 0.159399
2.96 0.155439
3 0.151479
3.04 0.146999
3.08 0.142454
3.12 0.137689
3.16 0.132548
3.2 0.127406
3.24 0.121781
3.28 0.11607
3.32 0.110199
3.36 0.104001
3.4 0.0978021
3.44 0.0913445
3.48 0.0848239
3.52 0.0783068
3.56 0.0717985
3.6 0.0652903
3.64 0.0587317
3.68 0.0521558
3.72 0.0456237
3.76 0.0391176
3.8 0.0326256
3.84 0.0261301
3.88 0.0196239
3.92 0.013107
3.96 0.00660172
4 0.00154697


==> Data/theta_exp03_dt327_de148_al0_t400_far.csv <==
r/r2 Result
0 0.999967
0.04 0.999967
0.08 0.999967
0.12 0.999967
0.16 0.999967
0.2 0.999967
0.24 0.999967
0.28 0.999961
0.32 0.999951
0.36 0.99994
0.4 0.999934
0.44 0.999934
0.48 0.999926
0.52 0.999916
0.56 0.999905
0.6 0.999895
0.64 0.999884
0.68 0.999864
0.72 0.999843
0.76 0.999823
0.8 0.999791
0.84 0.99975
0.88 0.999699
0.92 0.99965
0.96 0.999586
1 0.999502
1.04 0.999404
1.08 0.999286
1.12 0.999145
1.16 0.998978
1.2 0.998776
1.24 0.998546
1.28 0.99826
1.32 0.997934
1.36 0.997538
1.4 0.997106
1.44 0.996564
1.48 0.996023
1.52 0.995286
1.56 0.994472
1.6 0.993591
1.64 0.992434
1.68 0.991277
1.72 0.989807
1.76 0.988185
1.8 0.986471
1.84 0.984235
1.88 0.981999
1.92 0.979269
1.96 0.976247
2 0.973119
2.04 0.969116
2.08 0.965113
2.12 0.960407
2.16 0.955206
2.2 0.949913
2.24 0.943281
2.28 0.936649
2.32 0.929114
2.36 0.920819
2.4 0.912484
2.44 0.902314
2.48 0.892143
2.52 0.880943
2.56 0.868714
2.6 0.856484
2.64 0.842106
2.68 0.827681
2.72 0.812218
2.76 0.795522
2.8 0.778826
2.84 0.760001
2.88 0.741028
2.92 0.721142
2.96 0.699959
3 0.678776
3.04 0.655777
3.08 0.632556
3.12 0.608673
3.16 0.583662
3.2 0.55865
3.24 0.532379
3.28 0.505883
3.32 0.479018
3.36 0.451394
3.4 0.423769
3.44 0.395517
3.48 0.367113
3.52 0.33894
3.56 0.311355
3.6 0.28377
3.64 0.255196
3.68 0.22628
3.72 0.197464
3.76 0.168705
3.8 0.140173
3.84 0.111783
3.88 0.0836043
3.92 0.0556914
3.96 0.028052
4 0.00488498


==> Data/theta_exp03_dt327_de148_al0_t400_x06.csv <==
r/r2 Result
0 0.999934
0.04 0.999934
0.08 0.999934
0.12 0.99993
0.16 0.999907
0.2 0.999875
0.24 0.99982
0.28 0.999745
0.32 0.999655
0.36 0.999481
0.4 0.999245
0.44 0.998926
0.48 0.998417
0.52 0.997758
0.56 0.996744
0.6 0.995323
0.64 0.993671
0.68 0.991823
0.72 0.98975
0.76 0.987412
0.8 0.98206
0.84 0.974438
0.88 0.963736
0.92 0.95137
0.96 0.938757
1 0.92732
1.04 0.917383
1.08 0.907684
1.12 0.89783
1.16 0.883532
1.2 0.863283
1.24 0.838353
1.28 0.804574
1.32 0.765829
1.36 0.718717
1.4 0.670778
1.44 0.62044
1.48 0.570102
1.52 0.520275
1.56 0.470649
1.6 0.423232
1.64 0.384918
1.68 0.346605
1.72 0.316297
1.76 0.289868
1.8 0.264833
1.84 0.24757
1.88 0.230307
1.92 0.21836
1.96 0.20953
2 0.201193
2.04 0.1969
2.08 0.192606
2.12 0.19052
2.16 0.189987
2.2 0.189532
2.24 0.190196
2.28 0.190861
2.32 0.191762
2.36 0.192861
2.4 0.193959
2.44 0.194999
2.48 0.196039
2.52 0.196805
2.56 0.197297
2.6 0.197789
2.64 0.198079
2.68 0.198365
2.72 0.198487
2.76 0.198416
2.8 0.198345
2.84 0.198215
2.88 0.198082
2.92 0.197938
2.96 0.197781
3 0.197624
3.04 0.1975
3.08 0.19738
3.12 0.197255
3.16 0.197121
3.2 0.196987
3.24 0.196569
3.28 0.1961
3.32 0.195248
3.36 0.193606
3.4 0.191963
3.44 0.18828
3.48 0.184101
3.52 0.178943
3.56 0.1713
3.6 0.163658
3.64 0.152726
3.68 0.140661
3.72 0.126545
3.76 0.111212
3.8 0.0940688
3.84 0.0762034
3.88 0.0575867
3.92 0.038567
3.96 0.0194624
4 0.00341783


==> Data/theta_exp03_dt327_de148_al0_t400_x0602.csv <==
r/r2 Result
0 0.999934
0.04 0.999934
0.08 0.999934
0.12 0.999921
0.16 0.999888
0.2 0.999841
0.24 0.999762
0.28 0.999642
0.32 0.999493
0.36 0.999199
0.4 0.998789
0.44 0.998226
0.48 0.997281
0.52 0.996127
0.56 0.994557
0.6 0.992739
0.64 0.990695
0.68 0.987044
0.72 0.981052
0.76 0.9723
0.8 0.95826
0.84 0.943618
0.88 0.930214
0.92 0.921398
0.96 0.914502
1 0.90834
1.04 0.896658
1.08 0.874014
1.12 0.840461
1.16 0.795618
1.2 0.743081
1.24 0.686051
1.28 0.623974
1.32 0.563909
1.36 0.507233
1.4 0.454147
1.44 0.411468
1.48 0.368788
1.52 0.334104
1.56 0.302574
1.6 0.273714
1.64 0.255858
1.68 0.238003
1.72 0.225487
1.76 0.215558
1.8 0.20642
1.84 0.201693
1.88 0.196965
1.92 0.194239
1.96 0.192687
2 0.191319
2.04 0.19147
2.08 0.191621
2.12 0.192451
2.16 0.193759
2.2 0.195024
2.24 0.195663
2.28 0.196302
2.32 0.196891
2.36 0.197438
2.4 0.197979
2.44 0.19822
2.48 0.198461
2.52 0.198543
2.56 0.198467
2.6 0.19839
2.64 0.19818
2.68 0.197968
2.72 0.197744
2.76 0.197508
2.8 0.197273
2.84 0.197103
2.88 0.196938
2.92 0.196805
2.96 0.196719
3 0.196633
3.04 0.1966
3.08 0.196573
3.12 0.196542
3.16 0.196504
3.2 0.196466
3.24 0.196137
3.28 0.195757
3.32 0.194961
3.36 0.193307
3.4 0.191654
3.44 0.187842
3.48 0.183507
3.52 0.17818
3.56 0.170336
3.6 0.162492
3.64 0.151441
3.68 0.139284
3.72 0.125164
3.76 0.109878
3.8 0.0928719
3.84 0.0751816
3.88 0.0567841
3.92 0.0380173
3.96 0.0191875
4 0.00349393


==> Data/theta_exp03_dt327_de148_al0_t400_x0604.csv <==
r/r2 Result
0 0.999934
0.04 0.999927
0.08 0.999916
0.12 0.999899
0.16 0.999855
0.2 0.999791
0.24 0.99967
0.28 0.999471
0.32 0.999218
0.36 0.998719
0.4 0.998019
0.44 0.997053
0.48 0.995497
0.52 0.993582
0.56 0.9909
0.6 0.986507
0.64 0.980844
0.68 0.969145
0.72 0.95534
0.76 0.93905
0.8 0.926825
0.84 0.918088
0.88 0.913133
0.92 0.903738
0.96 0.881243
1 0.839644
1.04 0.780659
1.08 0.71566
1.12 0.645095
1.16 0.576884
1.2 0.513129
1.24 0.453414
1.28 0.403514
1.32 0.359455
1.36 0.325236
1.4 0.294081
1.44 0.27181
1.48 0.249538
1.52 0.234564
1.56 0.222469
1.6 0.211812
1.64 0.207086
1.68 0.202359
1.72 0.198945
1.76 0.196168
1.8 0.193713
1.84 0.193058
1.88 0.192403
1.92 0.192065
1.96 0.191912
2 0.191819
2.04 0.192214
2.08 0.192608
2.12 0.193156
2.16 0.193811
2.2 0.194441
2.24 0.194702
2.28 0.194963
2.32 0.195156
2.36 0.19529
2.4 0.195422
2.44 0.195456
2.48 0.195489
2.52 0.195495
2.56 0.195473
2.6 0.19545
2.64 0.19545
2.68 0.19545
2.72 0.195478
2.76 0.19554
2.8 0.195602
2.84 0.195682
2.88 0.195764
2.92 0.195851
2.96 0.195944
3 0.196037
3.04 0.196041
3.08 0.196035
3.12 0.195903
3.16 0.195556
3.2 0.19521
3.24 0.194127
3.28 0.192911
3.32 0.191103
3.36 0.188074
3.4 0.185046
3.44 0.179722
3.48 0.173842
3.52 0.167107
3.56 0.158202
3.6 0.149297
3.64 0.137907
3.68 0.12566
3.72 0.112078
3.76 0.0977038
3.8 0.0822261
3.84 0.0663162
3.88 0.0499683
3.92 0.0334158
3.96 0.0168553
4 0.00326849


==> Data/theta_exp03_dt327_de148_al0_t400_x0606.csv <==
r/r2 Result
0 0.999934
0.04 0.999924
0.08 0.999906
0.12 0.999876
0.16 0.999805
0.2 0.9997
0.24 0.999502
0.28 0.999151
0.32 0.998692
0.36 0.997759
0.4 0.996465
0.44 0.994696
0.48 0.991613
0.52 0.987375
0.56 0.980328
0.6 0.968763
0.64 0.95459
0.68 0.937651
0.72 0.924153
0.76 0.914713
0.8 0.905422
0.84 0.885234
0.88 0.84217
0.92 0.767301
0.96 0.682289
1 0.598621
1.04 0.52298
1.08 0.457263
1.12 0.40193
1.16 0.356043
1.2 0.318981
1.24 0.288066
1.28 0.266437
1.32 0.247392
1.36 0.232699
1.4 0.220059
1.44 0.213371
1.48 0.206683
1.52 0.20394
1.56 0.202753
1.6 0.201564
1.64 0.200368
1.68 0.199172
1.72 0.197869
1.76 0.196512
1.8 0.195311
1.84 0.194973
1.88 0.194635
1.92 0.194476
1.96 0.19442
2 0.194377
2.04 0.194436
2.08 0.194495
2.12 0.194595
2.16 0.194724
2.2 0.194856
2.24 0.19502
2.28 0.195184
2.32 0.195367
2.36 0.195566
2.4 0.195764
2.44 0.195947
2.48 0.19613
2.52 0.196292
2.56 0.196432
2.6 0.196572
2.64 0.196619
2.68 0.196665
2.72 0.196634
2.76 0.196511
2.8 0.196389
2.84 0.196015
2.88 0.195624
2.92 0.195041
2.96 0.194188
3 0.193334
3.04 0.191849
3.08 0.190287
3.12 0.18832
3.16 0.185664
3.2 0.183007
3.24 0.179073
3.28 0.17491
3.32 0.170136
3.36 0.164102
3.4 0.158067
3.44 0.150434
3.48 0.142412
3.52 0.134003
3.56 0.124609
3.6 0.115214
3.64 0.104801
3.68 0.0940376
3.72 0.0828841
3.76 0.0714995
3.8 0.0598122
3.84 0.0480054
3.88 0.0360775
3.92 0.0240986
3.96 0.0121477
4 0.00257557


==> Data/theta_exp03_dt327_de148_al1_t400.csv <==
r/r2 Result
0 0.999934
0.04 0.999924
0.08 0.999899
0.12 0.999852
0.16 0.999738
0.2 0.999565
0.24 0.999237
0.28 0.99864
0.32 0.997857
0.36 0.996238
0.4 0.993867
0.44 0.990505
0.48 0.983999
0.52 0.975303
0.56 0.961681
0.6 0.944957
0.64 0.92669
0.68 0.9109
0.72 0.890826
0.76 0.865698
0.8 0.802136
0.84 0.716105
0.88 0.607031
0.92 0.511496
0.96 0.43508
1 0.370407
1.04 0.322288
1.08 0.28671
1.12 0.259805
1.16 0.242024
1.2 0.229211
1.24 0.218843
1.28 0.210263
1.32 0.203333
1.36 0.199184
1.4 0.195952
1.44 0.195382
1.48 0.194812
1.52 0.194555
1.56 0.194422
1.6 0.194299
1.64 0.194216
1.68 0.194134
1.72 0.194006
1.76 0.193857
1.8 0.193696
1.84 0.193471
1.88 0.193245
1.92 0.192949
1.96 0.192612
2 0.192258
2.04 0.191771
2.08 0.191284
2.12 0.190686
2.16 0.190011
2.2 0.18932
2.24 0.188406
2.28 0.187493
2.32 0.186425
2.36 0.185228
2.4 0.184024
2.44 0.182501
2.48 0.180978
2.52 0.179268
2.56 0.177371
2.6 0.175474
2.64 0.173171
2.68 0.170858
2.72 0.168337
2.76 0.165567
2.8 0.162797
2.84 0.159559
2.88 0.156288
2.92 0.152796
2.96 0.148989
3 0.145182
3.04 0.140868
3.08 0.136492
3.12 0.131904
3.16 0.126952
3.2 0.122001
3.24 0.116585
3.28 0.111086
3.32 0.105435
3.36 0.0994696
3.4 0.0935042
3.44 0.0872953
3.48 0.0810273
3.52 0.0747659
3.56 0.0685216
3.6 0.0622773
3.64 0.0559943
3.68 0.0496979
3.72 0.0434514
3.76 0.0372347
3.8 0.0310439
3.84 0.0248524
3.88 0.0186525
3.92 0.012451
3.96 0.00627529
4 0.0014569


==> Data/theta_exp03_dt327_de148_al1_t400_far.csv <==
r/r2 Result
0 0.999967
0.04 0.999967
0.08 0.999967
0.12 0.999967
0.16 0.999967
0.2 0.999967
0.24 0.999967
0.28 0.999967
0.32 0.999967
0.36 0.999957
0.4 0.999946
0.44 0.999936
0.48 0.999934
0.52 0.999932
0.56 0.999921
0.6 0.999905
0.64 0.999884
0.68 0.999864
0.72 0.999842
0.76 0.999818
0.8 0.999785
0.84 0.999745
0.88 0.999694
0.92 0.999631
0.96 0.999557
1 0.999478
1.04 0.999368
1.08 0.999245
1.12 0.999097
1.16 0.998912
1.2 0.998693
1.24 0.998447
1.28 0.998138
1.32 0.997788
1.36 0.99737
1.4 0.996913
1.44 0.996346
1.48 0.995778
1.52 0.995006
1.56 0.994152
1.6 0.993228
1.64 0.992013
1.68 0.990798
1.72 0.989262
1.76 0.98757
1.8 0.985783
1.84 0.983465
1.88 0.981147
1.92 0.978326
1.96 0.975209
2 0.971984
2.04 0.967868
2.08 0.963752
2.12 0.958927
2.16 0.953603
2.2 0.948185
2.24 0.941424
2.28 0.934664
2.32 0.926995
2.36 0.918563
2.4 0.910091
2.44 0.899789
2.48 0.889487
2.52 0.878162
2.56 0.865815
2.6 0.853467
2.64 0.838987
2.68 0.82446
2.72 0.808906
2.76 0.792131
2.8 0.775355
2.84 0.756482
2.88 0.737463
2.92 0.717546
2.96 0.696352
3 0.675159
3.04 0.652186
3.08 0.628996
3.12 0.605156
3.16 0.58021
3.2 0.555263
3.24 0.529088
3.28 0.502692
3.32 0.475941
3.36 0.448455
3.4 0.420969
3.44 0.392874
3.48 0.364631
3.52 0.336623
3.56 0.309209
3.6 0.281796
3.64 0.253411
3.68 0.22469
3.72 0.196071
3.76 0.167513
3.8 0.139181
3.84 0.110993
3.88 0.0830185
3.92 0.0553029
3.96 0.0278449
4 0.00484396


==> Data/theta_exp03_dt327_de148_al1_t400_x06.csv <==
r/r2 Result
0 0.999957
0.04 0.99995
0.08 0.999943
0.12 0.999931
0.16 0.999909
0.2 0.999878
0.24 0.999824
0.28 0.999742
0.32 0.999642
0.36 0.999454
0.4 0.999203
0.44 0.998869
0.48 0.998331
0.52 0.997635
0.56 0.996569
0.6 0.995083
0.64 0.993358
0.68 0.991435
0.72 0.989275
0.76 0.986836
0.8 0.981321
0.84 0.973494
0.88 0.96254
0.92 0.94993
0.96 0.937113
1 0.925541
1.04 0.915461
1.08 0.905658
1.12 0.89574
1.16 0.881157
1.2 0.860693
1.24 0.835609
1.28 0.801583
1.32 0.762616
1.36 0.715322
1.4 0.667286
1.44 0.617099
1.48 0.566912
1.52 0.517149
1.56 0.467553
1.6 0.420118
1.64 0.381589
1.68 0.343059
1.72 0.312404
1.76 0.285564
1.8 0.260093
1.84 0.24226
1.88 0.224428
1.92 0.212046
1.96 0.20286
2 0.194156
2.04 0.189394
2.08 0.184631
2.12 0.181875
2.16 0.18053
2.2 0.179286
2.24 0.179516
2.28 0.179746
2.32 0.180303
2.36 0.181133
2.4 0.181963
2.44 0.182757
2.48 0.18355
2.52 0.184135
2.56 0.184511
2.6 0.184887
2.64 0.185142
2.68 0.185394
2.72 0.185529
2.76 0.185525
2.8 0.185521
2.84 0.18552
2.88 0.18552
2.92 0.185548
2.96 0.185616
3 0.185684
3.04 0.18581
3.08 0.185943
3.12 0.186052
3.16 0.186119
3.2 0.186186
3.24 0.186002
3.28 0.185772
3.32 0.18518
3.36 0.183837
3.4 0.182495
3.44 0.179125
3.48 0.175262
3.52 0.170444
3.56 0.163201
3.6 0.155958
3.64 0.145543
3.68 0.134037
3.72 0.120567
3.76 0.105932
3.8 0.0895865
3.84 0.0725573
3.88 0.0548169
3.92 0.0367021
3.96 0.0185237
4 0.00325594


==> Data/theta_exp03_dt327_de148_al1_t400_x0602.csv <==
r/r2 Result
0 0.999937
0.04 0.999936
0.08 0.999935
0.12 0.999921
0.16 0.999888
0.2 0.99984
0.24 0.999757
0.28 0.999629
0.32 0.999469
0.36 0.99916
0.4 0.998728
0.44 0.998138
0.48 0.997136
0.52 0.995918
0.56 0.994272
0.6 0.992374
0.64 0.990245
0.68 0.986468
0.72 0.980304
0.76 0.971323
0.8 0.956993
0.84 0.942095
0.88 0.928513
0.92 0.919585
0.96 0.912607
1 0.906385
1.04 0.894457
1.08 0.871574
1.12 0.837783
1.16 0.792696
1.2 0.740056
1.24 0.683009
1.28 0.620885
1.32 0.560858
1.36 0.504365
1.4 0.451394
1.44 0.408638
1.48 0.365881
1.52 0.330745
1.56 0.298615
1.6 0.269152
1.64 0.250681
1.68 0.232211
1.72 0.219029
1.76 0.20841
1.8 0.198606
1.84 0.193357
1.88 0.188107
1.92 0.1852
1.96 0.183666
2 0.182227
2.04 0.181558
2.08 0.18089
2.12 0.180937
2.16 0.181488
2.2 0.182048
2.24 0.182742
2.28 0.183436
2.32 0.183937
2.36 0.184274
2.4 0.184608
2.44 0.184765
2.48 0.184922
2.52 0.184981
2.56 0.184943
2.6 0.184905
2.64 0.184836
2.68 0.184765
2.72 0.184696
2.76 0.184628
2.8 0.18456
2.84 0.184574
2.88 0.184594
2.92 0.184682
2.96 0.184866
3 0.18505
3.04 0.185298
3.08 0.185552
3.12 0.185764
3.16 0.185901
3.2 0.186039
3.24 0.185923
3.28 0.185761
3.32 0.185211
3.36 0.183858
3.4 0.182505
3.44 0.178987
3.48 0.174943
3.52 0.169932
3.56 0.162465
3.6 0.154998
3.64 0.144437
3.68 0.132811
3.72 0.11931
3.76 0.104696
3.8 0.0884684
3.84 0.0715982
3.88 0.0540634
3.92 0.0361848
3.96 0.0182583
4 0.00332606


==> Data/theta_exp03_dt327_de148_al1_t400_x0604.csv <==
r/r2 Result
0 0.999934
0.04 0.999934
0.08 0.999927
0.12 0.99991
0.16 0.999856
0.2 0.99978
0.24 0.999649
0.28 0.999439
0.32 0.999174
0.36 0.998649
0.4 0.997911
0.44 0.996894
0.48 0.995267
0.52 0.99327
0.56 0.990487
0.6 0.985948
0.64 0.980109
0.68 0.968137
0.72 0.954058
0.76 0.937494
0.8 0.925108
0.84 0.916267
0.88 0.911246
0.92 0.901692
0.96 0.878945
1 0.837008
1.04 0.777869
1.08 0.712799
1.12 0.64217
1.16 0.574209
1.2 0.510523
1.24 0.450738
1.28 0.400909
1.32 0.35682
1.36 0.322399
1.4 0.290849
1.44 0.267623
1.48 0.244397
1.52 0.228646
1.56 0.215842
1.6 0.204521
1.64 0.199312
1.68 0.194102
1.72 0.190225
1.76 0.186993
1.8 0.184129
1.84 0.183321
1.88 0.182513
1.92 0.182073
1.96 0.181849
2 0.181639
2.04 0.181549
2.08 0.181458
2.12 0.181576
2.16 0.181841
2.2 0.182106
2.24 0.182374
2.28 0.182643
2.32 0.18283
2.36 0.182948
2.4 0.183066
2.44 0.183147
2.48 0.183228
2.52 0.183305
2.56 0.18338
2.6 0.183454
2.64 0.183591
2.68 0.183728
2.72 0.183902
2.76 0.184119
2.8 0.184335
2.84 0.184606
2.88 0.184881
2.92 0.185168
2.96 0.185474
3 0.185779
3.04 0.185944
3.08 0.186092
3.12 0.186116
3.16 0.185931
3.2 0.185745
3.24 0.184873
3.28 0.183877
3.32 0.182296
3.36 0.179503
3.4 0.176711
3.44 0.171658
3.48 0.166055
3.52 0.159624
3.56 0.151087
3.6 0.14255
3.64 0.131631
3.68 0.119892
3.72 0.106884
3.76 0.0931238
3.8 0.0783338
3.84 0.063149
3.88 0.0475691
3.92 0.0318038
3.96 0.0160399
4 0.00310894


==> Data/theta_exp03_dt327_de148_al1_t400_x0606.csv <==
r/r2 Result
0 0.999934
0.04 0.999927
0.08 0.999911
0.12 0.999881
0.16 0.999803
0.2 0.999687
0.24 0.999472
0.28 0.9991
0.32 0.998618
0.36 0.997643
0.4 0.996288
0.44 0.994435
0.48 0.991231
0.52 0.986848
0.56 0.979602
0.6 0.967783
0.64 0.953325
0.68 0.936108
0.72 0.922396
0.76 0.912819
0.8 0.903402
0.84 0.883012
0.88 0.839646
0.92 0.764607
0.96 0.679722
1 0.596274
1.04 0.520807
1.08 0.455177
1.12 0.39992
1.16 0.353855
1.2 0.316468
1.24 0.28513
1.28 0.262855
1.32 0.242969
1.36 0.227108
1.4 0.213434
1.44 0.2061
1.48 0.198766
1.52 0.195814
1.56 0.19459
1.6 0.193332
1.64 0.19193
1.68 0.190528
1.72 0.18899
1.76 0.187386
1.8 0.185964
1.84 0.185555
1.88 0.185146
1.92 0.184943
1.96 0.184861
2 0.18479
2.04 0.184812
2.08 0.184834
2.12 0.184912
2.16 0.185029
2.2 0.18515
2.24 0.185313
2.28 0.185475
2.32 0.185668
2.36 0.185884
2.4 0.186102
2.44 0.186342
2.48 0.186583
2.52 0.186803
2.56 0.187004
2.6 0.187205
2.64 0.187321
2.68 0.187436
2.72 0.187475
2.76 0.187423
2.8 0.187372
2.84 0.187082
2.88 0.186776
2.92 0.186282
2.96 0.185519
3 0.184756
3.04 0.183387
3.08 0.181945
3.12 0.180112
3.16 0.177612
3.2 0.175111
3.24 0.171357
3.28 0.167379
3.32 0.162808
3.36 0.157013
3.4 0.151219
3.44 0.143882
3.48 0.136169
3.52 0.128084
3.56 0.119053
3.6 0.110023
3.64 0.100029
3.68 0.0897032
3.72 0.0790216
3.76 0.0681289
3.8 0.0569652
3.84 0.0456963
3.88 0.034324
3.92 0.0229195
3.96 0.0115543
4 0.0024511


==> Data/theta_exp03_dt327_de16_al05_t400.csv <==
r/r2 Result
0 0.999902
0.04 0.999891
0.08 0.999868
0.12 0.999827
0.16 0.99973
0.2 0.999587
0.24 0.999323
0.28 0.998844
0.32 0.998215
0.36 0.996893
0.4 0.994924
0.44 0.992104
0.48 0.986468
0.52 0.978788
0.56 0.966436
0.6 0.950886
0.64 0.933735
0.68 0.91895
0.72 0.900461
0.76 0.877604
0.8 0.817274
0.84 0.733281
0.88 0.623478
0.92 0.523986
0.96 0.444629
1 0.376633
1.04 0.326313
1.08 0.289538
1.12 0.262172
1.16 0.244443
1.2 0.231925
1.24 0.22237
1.28 0.217269
1.32 0.213144
1.36 0.21066
1.4 0.208122
1.44 0.205427
1.48 0.202731
1.52 0.200816
1.56 0.19921
1.6 0.197813
1.64 0.197281
1.68 0.19675
1.72 0.19642
1.76 0.196189
1.8 0.195969
1.84 0.195817
1.88 0.195665
1.92 0.195484
1.96 0.195286
2 0.195079
2.04 0.194789
2.08 0.1945
2.12 0.194111
2.16 0.193653
2.2 0.193179
2.24 0.192491
2.28 0.191803
2.32 0.190978
2.36 0.190037
2.4 0.18909
2.44 0.187826
2.48 0.186562
2.52 0.185106
2.56 0.183456
2.6 0.181807
2.64 0.179725
2.68 0.177634
2.72 0.175316
2.76 0.172727
2.8 0.170139
2.84 0.167034
2.88 0.163893
2.92 0.160499
2.96 0.156746
3 0.152993
3.04 0.148659
3.08 0.144253
3.12 0.139602
3.16 0.13453
3.2 0.129459
3.24 0.123838
3.28 0.118117
3.32 0.112214
3.36 0.105931
3.4 0.0996481
3.44 0.0930551
3.48 0.0863868
3.52 0.0797171
3.56 0.073044
3.6 0.066371
3.64 0.0596582
3.68 0.0529318
3.72 0.0462643
3.76 0.0396319
3.8 0.0330341
3.84 0.026441
3.88 0.019847
3.92 0.0132558
3.96 0.00667746
4 0.00154813


==> Data/theta_exp03_dt327_de40_al05_ptt_t1500.csv <==
r/r2 Result
0 0.944221
0.004 0.944074
0.008 0.943927
0.012 0.943781
0.016 0.943634
0.02 0.943487
0.024 0.94334
0.028 0.943193
0.032 0.943047
0.036 0.9429
0.04 0.942753
0.044 0.942606
0.048 0.94246
0.052 0.942313
0.056 0.942166
0.06 0.942019
0.064 0.941856
0.068 0.941402
0.072 0.940948
0.076 0.940493
0.08 0.940039
0.084 0.939585
0.088 0.939131
0.092 0.938676
0.096 0.938222
0.1 0.937768
0.104 0.937314
0.108 0.93686
0.112 0.936405
0.116 0.935951
0.12 0.935497
0.124 0.935043
0.128 0.934553
0.132 0.933769
0.136 0.932985
0.14 0.932201
0.144 0.931417
0.148 0.930633
0.152 0.929849
0.156 0.929065
0.16 0.92828
0.164 0.927496
0.168 0.926712
0.172 0.925928
0.176 0.925144
0.18 0.92436
0.184 0.923576
0.188 0.922792
0.192 0.921951
0.196 0.920811
0.2 0.919672
0.204 0.918532
0.208 0.917393
0.212 0.916253
0.216 0.915114
0.22 0.913975
0.224 0.912835
0.228 0.911696
0.232 0.910556
0.236 0.909417
0.24 0.908277
0.244 0.907138
0.248 0.905998
0.252 0.904859
0.256 0.903636
0.26 0.90211
0.264 0.900583
0.268 0.899056
0.272 0.897529
0.276 0.896003
0.28 0.894476
0.284 0.892949
0.288 0.891422
0.292 0.889896
0.296 0.888369
0.3 0.886842
0.304 0.885315
0.308 0.883789
0.312 0.882262
0.316 0.880735
0.32 0.879096
0.324 0.87715
0.328 0.875204
0.332 0.873258
0.336 0.871312
0.34 0.869366
0.344 0.86742
0.348 0.865474
0.352 0.863528
0.356 0.861582
0.36 0.859636
0.364 0.857689
0.368 0.855743
0.372 0.853797
0.376 0.851851
0.38 0.849905
0.384 0.847811
0.388 0.845404
0.392 0.842996
0.396 0.840589
0.4 0.838182
0.404 0.835774
0.408 0.833367
0.412 0.83096
0.416 0.828552
0.42 0.826145
0.424 0.823737
0.428 0.82133
0.432 0.818923
0.436 0.816515
0.44 0.814108
0.444 0.8117
0.448 0.809105
0.452 0.806195
0.456 0.803285
0.46 0.800375
0.464 0.797465
0.468 0.794555
0.472 0.791645
0.476 0.788735
0.48 0.785825
0.484 0.782916
0.488 0.780006
0.492 0.777096
0.496 0.774186
0.5 0.771276
0.504 0.768366
0.508 0.765456
0.512 0.762336
0.516 0.758935
0.52 0.755533
0.524 0.752132
0.528 0.748731
0.532 0.745329
0.536 0.741928
0.54 0.738527
0.544 0.735126
0.548 0.731724
0.552 0.728323
0.556 0.724922
0.56 0.72152
0.564 0.718119
0.568 0.714718
0.572 0.711317
0.576 0.707728
0.58 0.703939
0.584 0.700149
0.588 0.696359
0.592 0.692569
0.596 0.688779
0.6 0.684989
0.604 0.6812
0.608 0.67741
0.612 0.67362
0.616 0.66983
0.62 0.66604
0.624 0.662251
0.628 0.658461
0.632 0.654671
0.636 0.650881
0.64 0.646929
0.644 0.642835
0.648 0.638741
0.652 0.634647
0.656 0.630553
0.66 0.626459
0.664 0.622365
0.668 0.618271
0.672 0.614178
0.676 0.610084
0.68 0.60599
0.684 0.601896
0.688 0.597802
0.692 0.593708
0.696 0.589614
0.7 0.58552
0.704 0.581239
0.708 0.576827
0.712 0.572415
0.716 0.568002
0.72 0.56359
0.724 0.559178
0.728 0.554766
0.732 0.550353
0.736 0.545941
0.74 0.541529
0.744 0.537117
0.748 0.532704
0.752 0.528292
0.756 0.52388
0.76 0.519468
0.764 0.515055
0.768 0.510408
0.772 0.50563
0.776 0.500852
0.78 0.496074
0.784 0.491296
0.788 0.486518
0.792 0.48174
0.796 0.476961
0.8 0.472183
0.804 0.467405
0.808 0.462627
0.812 0.457849
0.816 0.453071
0.82 0.448292
0.824 0.443514
0.828 0.438571
0.832 0.433619
0.836 0.428666
0.84 0.423714
0.844 0.418761
0.848 0.413809
0.852 0.408856
0.856 0.403904
0.86 0.398951
0.864 0.393999
0.868 0.389046
0.872 0.384094
0.876 0.37934
0.88 0.374672
0.884 0.370004
0.888 0.365335
0.892 0.360667
0.896 0.355999
0.9 0.35133
0.904 0.346662
0.908 0.341994
0.912 0.337326
0.916 0.332852
0.92 0.328577
0.924 0.324302
0.928 0.320027
0.932 0.315752
0.936 0.311476
0.94 0.307201
0.944 0.302926
0.948 0.298651
0.952 0.294729
0.956 0.29081
0.96 0.286892
0.964 0.282973
0.968 0.279054
0.972 0.275135
0.976 0.271216
0.98 0.26752
0.984 0.263847
0.988 0.260174
0.992 0.256501
0.996 0.252828
1 0.249155
1.004 0.245879
1.008 0.242602
1.012 0.239326
1.016 0.236049
1.02 0.232773
1.024 0.229545
1.028 0.226782
1.032 0.22402
1.036 0.221257
1.04 0.218494
1.044 0.215732
1.048 0.212969
1.052 0.21021
1.056 0.207888
1.06 0.205566
1.064 0.203244
1.068 0.200922
1.072 0.1986
1.076 0.196278
1.08 0.193955
1.084 0.191633
1.088 0.189542
1.092 0.187679
1.096 0.185816
1.1 0.183953
1.104 0.182089
1.108 0.180226
1.112 0.178363
1.116 0.176499
1.12 0.174636
1.124 0.172773
1.128 0.171042
1.132 0.169623
1.136 0.168203
1.14 0.166784
1.144 0.165364
1.148 0.163945
1.152 0.162526
1.156 0.161106
1.16 0.159687
1.164 0.158267
1.168 0.156848
1.172 0.155428
1.176 0.15403
1.18 0.152998
1.184 0.151967
1.188 0.150935
1.192 0.149904
1.196 0.148872
1.2 0.147841
1.204 0.146809
1.208 0.145778
1.212 0.144746
1.216 0.143715
1.22 0.142683
1.224 0.141652
1.228 0.14062
1.232 0.139589
1.236 0.138669
1.24 0.137948
1.244 0.137227
1.248 0.136507
1.252 0.135786
1.256 0.135065
1.26 0.134344
1.264 0.133624
1.268 0.132903
1.272 0.132182
1.276 0.131462
1.28 0.130741
1.284 0.13002
1.288 0.129299
1.292 0.128579
1.296 0.127858
1.3 0.127137
1.304 0.126417
1.308 0.125862
1.312 0.12537
1.316 0.124877
1.32 0.124385
1.324 0.123893
1.328 0.123401
1.332 0.122909
1.336 0.122417
1.34 0.121925
1.344 0.121433
1.348 0.120941
1.352 0.120449
1.356 0.119957
1.36 0.119465
1.364 0.118973
1.368 0.11848
1.372 0.117988
1.376 0.117496
1.38 0.117004
1.384 0.116512
1.388 0.11602
1.392 0.115616
1.396 0.115281
1.4 0.114945
1.404 0.114609
1.408 0.114274
1.412 0.113938
1.416 0.113603
1.42 0.113267
1.424 0.112931
1.428 0.112596
1.432 0.11226
1.436 0.111925
1.44 0.111589
1.444 0.111253
1.448 0.110918
1.452 0.110582
1.456 0.110247
1.46 0.109911
1.464 0.109575
1.468 0.10924
1.472 0.108904
1.476 0.108568
1.48 0.108233
1.484 0.107897
1.488 0.107562
1.492 0.107237
1.496 0.106968
1.5 0.106699
1.504 0.10643
1.508 0.106161
1.512 0.105892
1.516 0.105623
1.52 0.105354
1.524 0.105085
1.528 0.104816
1.532 0.104547
1.536 0.104278
1.54 0.104009
1.544 0.10374
1.548 0.103471
1.552 0.103202
1.556 0.102933
1.56 0.102664
1.564 0.102395
1.568 0.102126
1.572 0.101856
1.576 0.101587
1.58 0.101318
1.584 0.101049
1.588 0.10078
1.592 0.100511
1.596 0.10027
1.6 0.10003
1.604 0.0997901
1.608 0.0995503
1.612 0.0993104
1.616 0.0990705
1.62 0.0988306
1.624 0.0985907
1.628 0.0983508
1.632 0.0981109
1.636 0.097871
1.64 0.0976311
1.644 0.0973912
1.648 0.0971514
1.652 0.0969115
1.656 0.0966716
1.66 0.0964317
1.664 0.0961918
1.668 0.0959519
1.672 0.095712
1.676 0.0954721
1.68 0.0952322
1.684 0.0949923
1.688 0.0947524
1.692 0.0945126
1.696 0.0942893
1.7 0.0940719
1.704 0.0938545
1.708 0.0936372
1.712 0.0934198
1.716 0.0932025
1.72 0.0929851
1.724 0.0927678
1.728 0.0925504
1.732 0.0923331
1.736 0.0921157
1.74 0.0918984
1.744 0.091681
1.748 0.0914637
1.752 0.0912463
1.756 0.0910289
1.76 0.0908116
1.764 0.0905942
1.768 0.0903769
1.772 0.0901595
1.776 0.0899422
1.78 0.0897248
1.784 0.0895075
1.788 0.0892901
1.792 0.0890728
1.796 0.0888616
1.8 0.0886562
1.804 0.0884509
1.808 0.0882455
1.812 0.0880401
1.816 0.0878347
1.82 0.0876293
1.824 0.0874239
1.828 0.0872186
1.832 0.0870132
1.836 0.0868078
1.84 0.0866024
1.844 0.086397
1.848 0.0861917
1.852 0.0859863
1.856 0.0857809
1.86 0.0855755
1.864 0.0853701
1.868 0.0851647
1.872 0.0849594
1.876 0.084754
1.88 0.0845486
1.884 0.0843432
1.888 0.0841378
1.892 0.0839324
1.896 0.0837289
1.9 0.0835297
1.904 0.0833305
1.908 0.0831312
1.912 0.082932
1.916 0.0827328
1.92 0.0825336
1.924 0.0823343
1.928 0.0821351
1.932 0.0819359
1.936 0.0817367
1.94 0.0815374
1.944 0.0813382
1.948 0.081139
1.952 0.0809398
1.956 0.0807405
1.96 0.0805413
1.964 0.0803421
1.968 0.0801429
1.972 0.0799436
1.976 0.0797444
1.98 0.0795452
1.984 0.0793459
1.988 0.0791467
1.992 0.0789475
1.996 0.0787487
2 0.0785547
2.004 0.0783608
2.008 0.0781668
2.012 0.0779728
2.016 0.0777788
2.02 0.0775848
2.024 0.0773908
2.028 0.0771968
2.032 0.0770029
2.036 0.0768089
2.04 0.0766149
2.044 0.0764209
2.048 0.0762269
2.052 0.0760329
2.056 0.0758389
2.06 0.075645
2.064 0.075451
2.068 0.075257
2.072 0.075063
2.076 0.074869
2.08 0.074675
2.084 0.074481
2.088 0.0742871
2.092 0.0740931
2.096 0.0738991
2.1 0.0737101
2.104 0.0735218
2.108 0.0733335
2.112 0.0731452
2.116 0.0729569
2.12 0.0727686
2.124 0.0725803
2.128 0.072392
2.132 0.0722037
2.136 0.0720154
2.14 0.0718271
2.144 0.0716388
2.148 0.0714506
2.152 0.0712623
2.156 0.071074
2.16 0.0708857
2.164 0.0706974
2.168 0.0705091
2.172 0.0703208
2.176 0.0701325
2.18 0.0699442
2.184 0.0697559
2.188 0.0695677
2.192 0.0693794
2.196 0.0691911
2.2 0.069007
2.204 0.0688252
2.208 0.0686433
2.212 0.0684615
2.216 0.0682797
2.22 0.0680979
2.224 0.067916
2.228 0.0677342
2.232 0.0675524
2.236 0.0673706
2.24 0.0671887
2.244 0.0670069
2.248 0.0668251
2.252 0.0666433
2.256 0.0664614
2.26 0.0662796
2.264 0.0660978
2.268 0.065916
2.272 0.0657341
2.276 0.0655523
2.28 0.0653705
2.284 0.0651887
2.288 0.0650068
2.292 0.064825
2.296 0.0646432
2.3 0.0644641
2.304 0.0642887
2.308 0.0641133
2.312 0.0639379
2.316 0.0637625
2.32 0.0635871
2.324 0.0634117
2.328 0.0632363
2.332 0.0630609
2.336 0.0628855
2.34 0.06271
2.344 0.0625346
2.348 0.0623592
2.352 0.0621838
2.356 0.0620084
2.36 0.061833
2.364 0.0616576
2.368 0.0614822
2.372 0.0613068
2.376 0.0611314
2.38 0.060956
2.384 0.0607805
2.388 0.0606051
2.392 0.0604297
2.396 0.0602543
2.4 0.06008
2.404 0.0599096
2.408 0.0597392
2.412 0.0595688
2.416 0.0593984
2.42 0.059228
2.424 0.0590576
2.428 0.0588872
2.432 0.0587168
2.436 0.0585464
2.44 0.058376
2.444 0.0582056
2.448 0.0580352
2.452 0.0578648
2.456 0.0576944
2.46 0.057524
2.464 0.0573536
2.468 0.0571833
2.472 0.0570129
2.476 0.0568425
2.48 0.0566721
2.484 0.0565017
2.488 0.0563313
2.492 0.0561609
2.496 0.0559905
2.5 0.0558201
2.504 0.0556543
2.508 0.0554886
2.512 0.0553228
2.516 0.055157
2.52 0.0549913
2.524 0.0548255
2.528 0.0546598
2.532 0.054494
2.536 0.0543283
2.54 0.0541625
2.544 0.0539968
2.548 0.053831
2.552 0.0536652
2.556 0.0534995
2.56 0.0533337
2.564 0.053168
2.568 0.0530022
2.572 0.0528364
2.576 0.0526707
2.58 0.0525049
2.584 0.0523392
2.588 0.0521734
2.592 0.0520077
2.596 0.0518419
2.6 0.0516761
2.604 0.0515132
2.608 0.0513511
2.612 0.051189
2.616 0.0510269
2.62 0.0508648
2.624 0.0507026
2.628 0.0505405
2.632 0.0503784
2.636 0.0502163
2.64 0.0500541
2.644 0.049892
2.648 0.0497299
2.652 0.0495678
2.656 0.0494056
2.66 0.0492435
2.664 0.0490814
2.668 0.0489193
2.672 0.0487572
2.676 0.048595
2.68 0.0484329
2.684 0.0482708
2.688 0.0481087
2.692 0.0479465
2.696 0.0477844
2.7 0.0476223
2.704 0.0474613
2.708 0.047301
2.712 0.0471408
2.716 0.0469806
2.72 0.0468204
2.724 0.0466602
2.728 0.0465
2.732 0.0463397
2.736 0.0461795
2.74 0.0460193
2.744 0.0458591
2.748 0.0456989
2.752 0.0455387
2.756 0.0453784
2.76 0.0452182
2.764 0.045058
2.768 0.0448978
2.772 0.0447376
2.776 0.0445774
2.78 0.0444172
2.784 0.0442569
2.788 0.0440967
2.792 0.0439365
2.796 0.0437763
2.8 0.0436161
2.804 0.0434564
2.808 0.0432978
2.812 0.0431392
2.816 0.0429805
2.82 0.0428219
2.824 0.0426633
2.828 0.0425047
2.832 0.0423461
2.836 0.0421874
2.84 0.0420288
2.844 0.0418702
2.848 0.0417116
2.852 0.041553
2.856 0.0413943
2.86 0.0412357
2.864 0.0410771
2.868 0.0409185
2.872 0.0407598
2.876 0.0406012
2.88 0.0404426
2.884 0.040284
2.888 0.0401254
2.892 0.0399667
2.896 0.0398081
2.9 0.0396495
2.904 0.039491
2.908 0.0393336
2.912 0.0391761
2.916 0.0390186
2.92 0.0388612
2.924 0.0387037
2.928 0.0385463
2.932 0.0383888
2.936 0.0382314
2.94 0.0380739
2.944 0.0379164
2.948 0.037759
2.952 0.0376015
2.956 0.0374441
2.96 0.0372866
2.964 0.0371291
2.968 0.0369717
2.972 0.0368142
2.976 0.0366568
2.98 0.0364993
2.984 0.0363418
2.988 0.0361844
2.992 0.0360269
2.996 0.0358695
3 0.035712
3.004 0.0355546
3.008 0.035397
3.012 0.0352393
3.016 0.0350817
3.02 0.0349241
3.024 0.0347665
3.028 0.0346089
3.032 0.0344513
3.036 0.0342937
3.04 0.034136
3.044 0.0339784
3.048 0.0338208
3.052 0.0336632
3.056 0.0335056
3.06 0.033348
3.064 0.0331903
3.068 0.0330327
3.072 0.0328751
3.076 0.0327175
3.08 0.0325599
3.084 0.0324023
3.088 0.0322447
3.092 0.032087
3.096 0.0319294
3.1 0.0317718
3.104 0.0316142
3.108 0.0314567
3.112 0.0312993
3.116 0.0311419
3.12 0.0309845
3.124 0.0308271
3.128 0.0306697
3.132 0.0305123
3.136 0.0303549
3.14 0.0301975
3.144 0.03004
3.148 0.0298826
3.152 0.0297252
3.156 0.0295678
3.16 0.0294104
3.164 0.029253
3.168 0.0290956
3.172 0.0289382
3.176 0.0287808
3.18 0.0286234
3.184 0.028466
3.188 0.0283086
3.192 0.0281512
3.196 0.0279938
3.2 0.0278363
3.204 0.0276789
3.208 0.0275222
3.212 0.0273662
3.216 0.0272103
3.22 0.0270543
3.224 0.0268983
3.228 0.0267423
3.232 0.0265863
3.236 0.0264304
3.24 0.0262744
3.244 0.0261184
3.248 0.0259624
3.252 0.0258064
3.256 0.0256505
3.26 0.0254945
3.264 0.0253385
3.268 0.0251825
3.272 0.0250265
3.276 0.0248706
3.28 0.0247146
3.284 0.0245586
3.288 0.0244026
3.292 0.0242466
3.296 0.0240907
3.3 0.0239347
3.304 0.0237787
3.308 0.0236234
3.312 0.0234701
3.316 0.0233167
3.32 0.0231634
3.324 0.02301
3.328 0.0228567
3.332 0.0227033
3.336 0.02255
3.34 0.0223966
3.344 0.0222433
3.348 0.02209
3.352 0.0219366
3.356 0.0217833
3.36 0.0216299
3.364 0.0214766
3.368 0.0213232
3.372 0.0211699
3.376 0.0210165
3.38 0.0208632
3.384 0.0207099
3.388 0.0205565
3.392 0.0204032
3.396 0.0202498
3.4 0.0200965
3.404 0.0199431
3.408 0.01979
3.412 0.0196414
3.416 0.0194928
3.42 0.0193442
3.424 0.0191955
3.428 0.0190469
3.432 0.0188983
3.436 0.0187497
3.44 0.0186011
3.444 0.0184524
3.448 0.0183038
3.452 0.0181552
3.456 0.0180066
3.46 0.0178579
3.464 0.0177093
3.468 0.0175607
3.472 0.0174121
3.476 0.0172635
3.48 0.0171149
3.484 0.0169662
3.488 0.0168176
3.492 0.016669
3.496 0.0165204
3.5 0.0163718
3.504 0.0162231
3.508 0.0160745
3.512 0.0159328
3.516 0.0157925
3.52 0.0156522
3.524 0.0155119
3.528 0.0153716
3.532 0.0152314
3.536 0.0150911
3.54 0.0149508
3.544 0.0148105
3.548 0.0146702
3.552 0.0145299
3.556 0.0143897
3.56 0.0142494
3.564 0.0141091
3.568 0.0139688
3.572 0.0138285
3.576 0.0136882
3.58 0.013548
3.584 0.0134077
3.588 0.0132674
3.592 0.0131271
3.596 0.0129868
3.6 0.0128465
3.604 0.0127063
3.608 0.012566
3.612 0.0124272
3.616 0.0122903
3.62 0.0121535
3.624 0.0120167
3.628 0.0118798
3.632 0.011743
3.636 0.0116061
3.64 0.0114693
3.644 0.0113324
3.648 0.0111956
3.652 0.0110587
3.656 0.0109219
3.66 0.0107851
3.664 0.0106482
3.668 0.0105114
3.672 0.0103745
3.676 0.0102377
3.68 0.0101008
3.684 0.009964
3.688 0.00982716
3.692 0.00969031
3.696 0.00955473
3.7 0.00942248
3.704 0.00929023
3.708 0.00915797
3.712 0.00902572
3.716 0.00889346
3.72 0.0087612
3.724 0.00862896
3.728 0.0084967
3.732 0.00836445
3.736 0.00823219
3.74 0.00809994
3.744 0.00796768
3.748 0.00783544
3.752 0.00770318
3.756 0.00757093
3.76 0.00743867
3.764 0.00730642
3.768 0.00717706
3.772 0.00704933
3.776 0.00692159
3.78 0.00679386
3.784 0.00666613
3.788 0.00653839
3.792 0.00641066
3.796 0.00628293
3.8 0.00615519
3.804 0.00602746
3.808 0.00589972
3.812 0.00577198
3.816 0.00564425
3.82 0.00551651
3.824 0.00538878
3.828 0.00526446
3.832 0.00514034
3.836 0.00501622
3.84 0.00489211
3.844 0.00476799
3.848 0.00464388
3.852 0.00451975
3.856 0.00439564
3.86 0.00427152
3.864 0.00414741
3.868 0.00402329
3.872 0.00389917
3.876 0.00377631
3.88 0.00365398
3.884 0.00353165
3.888 0.00340932
3.892 0.00328699
3.896 0.00316466
3.9 0.00304233
3.904 0.00292
3.908 0.00279767
3.912 0.00267534
3.916 0.00255342
3.92 0.0024319
3.924 0.00231039
3.928 0.00218887
3.932 0.00206736
3.936 0.00194584
3.94 0.00182433
3.944 0.00170281
3.948 0.0015813
3.952 0.00146127
3.956 0.00134127
3.96 0.00122125
3.964 0.00110125
3.968 0.000981234
3.972 0.00086123
3.976 0.000741216
3.98 0.000661977
3.984 0.000586988
3.988 0.000512004
3.992 0.000437016
3.996 0.000362032
4 0.000287043


==> Data/theta_exp03_dt327_de40_al05_ptt_t1500_far.csv <==
r/r2 Result
0 0.96009
0.004 0.96008
0.008 0.96007
0.012 0.96006
0.016 0.960049
0.02 0.960039
0.024 0.960029
0.028 0.960018
0.032 0.960008
0.036 0.959998
0.04 0.959988
0.044 0.959977
0.048 0.959967
0.052 0.959957
0.056 0.959946
0.06 0.959936
0.064 0.959925
0.068 0.959892
0.072 0.959859
0.076 0.959826
0.08 0.959794
0.084 0.959761
0.088 0.959728
0.092 0.959695
0.096 0.959663
0.1 0.95963
0.104 0.959597
0.108 0.959564
0.112 0.959531
0.116 0.959499
0.12 0.959466
0.124 0.959433
0.128 0.959398
0.132 0.959341
0.136 0.959283
0.14 0.959226
0.144 0.959169
0.148 0.959112
0.152 0.959055
0.156 0.958997
0.16 0.95894
0.164 0.958883
0.168 0.958826
0.172 0.958768
0.176 0.958711
0.18 0.958654
0.184 0.958597
0.188 0.95854
0.192 0.958479
0.196 0.958397
0.2 0.958316
0.204 0.958235
0.208 0.958154
0.212 0.958073
0.216 0.957992
0.22 0.957911
0.224 0.95783
0.228 0.957749
0.232 0.957668
0.236 0.957587
0.24 0.957506
0.244 0.957425
0.248 0.957344
0.252 0.957263
0.256 0.957177
0.26 0.957072
0.264 0.956967
0.268 0.956863
0.272 0.956758
0.276 0.956653
0.28 0.956548
0.284 0.956444
0.288 0.956339
0.292 0.956234
0.296 0.95613
0.3 0.956025
0.304 0.95592
0.308 0.955815
0.312 0.955711
0.316 0.955606
0.32 0.955495
0.324 0.955365
0.328 0.955236
0.332 0.955107
0.336 0.954978
0.34 0.954849
0.344 0.95472
0.348 0.95459
0.352 0.954461
0.356 0.954332
0.36 0.954203
0.364 0.954074
0.368 0.953944
0.372 0.953815
0.376 0.953686
0.38 0.953557
0.384 0.953419
0.388 0.953264
0.392 0.95311
0.396 0.952955
0.4 0.9528
0.404 0.952645
0.408 0.95249
0.412 0.952335
0.416 0.95218
0.42 0.952025
0.424 0.95187
0.428 0.951715
0.432 0.95156
0.436 0.951405
0.44 0.951251
0.444 0.951096
0.448 0.950931
0.452 0.95075
0.456 0.950569
0.46 0.950388
0.464 0.950206
0.468 0.950025
0.472 0.949844
0.476 0.949663
0.48 0.949482
0.484 0.949301
0.488 0.94912
0.492 0.948939
0.496 0.948757
0.5 0.948576
0.504 0.948395
0.508 0.948214
0.512 0.948021
0.516 0.947813
0.52 0.947605
0.524 0.947397
0.528 0.947189
0.532 0.94698
0.536 0.946772
0.54 0.946564
0.544 0.946356
0.548 0.946147
0.552 0.945939
0.556 0.945731
0.56 0.945523
0.564 0.945315
0.568 0.945106
0.572 0.944898
0.576 0.944676
0.58 0.944439
0.584 0.944203
0.588 0.943966
0.592 0.943729
0.596 0.943492
0.6 0.943255
0.604 0.943019
0.608 0.942782
0.612 0.942545
0.616 0.942308
0.62 0.942071
0.624 0.941835
0.628 0.941598
0.632 0.941361
0.636 0.941124
0.64 0.940872
0.644 0.940606
0.648 0.94034
0.652 0.940074
0.656 0.939808
0.66 0.939542
0.664 0.939276
0.668 0.93901
0.672 0.938744
0.676 0.938478
0.68 0.938212
0.684 0.937946
0.688 0.93768
0.692 0.937414
0.696 0.937149
0.7 0.936883
0.704 0.936602
0.708 0.936312
0.712 0.936022
0.716 0.935732
0.72 0.935442
0.724 0.935152
0.728 0.934862
0.732 0.934572
0.736 0.934282
0.74 0.933992
0.744 0.933702
0.748 0.933412
0.752 0.933122
0.756 0.932832
0.76 0.932542
0.764 0.932252
0.768 0.931943
0.772 0.931625
0.776 0.931306
0.78 0.930988
0.784 0.930669
0.788 0.930351
0.792 0.930032
0.796 0.929713
0.8 0.929395
0.804 0.929076
0.808 0.928758
0.812 0.928439
0.816 0.928121
0.82 0.927802
0.824 0.927484
0.828 0.92713
0.832 0.926775
0.836 0.92642
0.84 0.926065
0.844 0.92571
0.848 0.925355
0.852 0.925
0.856 0.924645
0.86 0.92429
0.864 0.923935
0.868 0.92358
0.872 0.923225
0.876 0.922853
0.88 0.922474
0.884 0.922095
0.888 0.921716
0.892 0.921336
0.896 0.920957
0.9 0.920578
0.904 0.920199
0.908 0.919819
0.912 0.91944
0.916 0.919051
0.92 0.918651
0.924 0.918251
0.928 0.917851
0.932 0.917451
0.936 0.917051
0.94 0.916651
0.944 0.916251
0.948 0.915851
0.952 0.915434
0.956 0.915016
0.96 0.914599
0.964 0.914181
0.968 0.913764
0.972 0.913346
0.976 0.912929
0.98 0.91248
0.984 0.912029
0.988 0.911578
0.992 0.911126
0.996 0.910675
1 0.910224
1.004 0.909757
1.008 0.909291
1.012 0.908825
1.016 0.908358
1.02 0.907892
1.024 0.907426
1.028 0.906963
1.032 0.9065
1.036 0.906037
1.04 0.905574
1.044 0.905111
1.048 0.904648
1.052 0.904185
1.056 0.903703
1.06 0.903221
1.064 0.902739
1.068 0.902257
1.072 0.901775
1.076 0.901293
1.08 0.900811
1.084 0.900329
1.088 0.899835
1.092 0.899331
1.096 0.898826
1.1 0.898321
1.104 0.897816
1.108 0.897311
1.112 0.896807
1.116 0.896302
1.12 0.895797
1.124 0.895292
1.128 0.894779
1.132 0.894246
1.136 0.893714
1.14 0.893181
1.144 0.892648
1.148 0.892116
1.152 0.891583
1.156 0.89105
1.16 0.890518
1.164 0.889985
1.168 0.889452
1.172 0.88892
1.176 0.888385
1.18 0.887818
1.184 0.887251
1.188 0.886683
1.192 0.886116
1.196 0.885549
1.2 0.884982
1.204 0.884415
1.208 0.883847
1.212 0.88328
1.216 0.882713
1.22 0.882146
1.224 0.881578
1.228 0.881011
1.232 0.880444
1.236 0.879862
1.24 0.879252
1.244 0.878643
1.248 0.878034
1.252 0.877424
1.256 0.876815
1.26 0.876205
1.264 0.875596
1.268 0.874987
1.272 0.874377
1.276 0.873768
1.28 0.873159
1.284 0.872549
1.288 0.87194
1.292 0.87133
1.296 0.870721
1.3 0.870112
1.304 0.869502
1.308 0.868855
1.312 0.868193
1.316 0.867532
1.32 0.86687
1.324 0.866209
1.328 0.865547
1.332 0.864886
1.336 0.864224
1.34 0.863562
1.344 0.862901
1.348 0.862239
1.352 0.861578
1.356 0.860916
1.36 0.860255
1.364 0.859593
1.368 0.858932
1.372 0.85827
1.376 0.857608
1.38 0.856947
1.384 0.856285
1.388 0.855624
1.392 0.854945
1.396 0.854254
1.4 0.853562
1.404 0.852871
1.408 0.85218
1.412 0.851488
1.416 0.850797
1.42 0.850106
1.424 0.849414
1.428 0.848723
1.432 0.848031
1.436 0.84734
1.44 0.846649
1.444 0.845957
1.448 0.845266
1.452 0.844575
1.456 0.843883
1.46 0.843192
1.464 0.8425
1.468 0.841809
1.472 0.841118
1.476 0.840426
1.48 0.839735
1.484 0.839043
1.488 0.838352
1.492 0.837644
1.496 0.836854
1.5 0.836064
1.504 0.835274
1.508 0.834484
1.512 0.833695
1.516 0.832905
1.52 0.832115
1.524 0.831325
1.528 0.830535
1.532 0.829745
1.536 0.828956
1.54 0.828166
1.544 0.827376
1.548 0.826586
1.552 0.825796
1.556 0.825006
1.56 0.824217
1.564 0.823427
1.568 0.822637
1.572 0.821847
1.576 0.821057
1.58 0.820267
1.584 0.819477
1.588 0.818688
1.592 0.817898
1.596 0.81704
1.6 0.816179
1.604 0.815318
1.608 0.814457
1.612 0.813596
1.616 0.812734
1.62 0.811873
1.624 0.811012
1.628 0.810151
1.632 0.80929
1.636 0.808429
1.64 0.807568
1.644 0.806707
1.648 0.805846
1.652 0.804985
1.656 0.804123
1.66 0.803262
1.664 0.802401
1.668 0.80154
1.672 0.800679
1.676 0.799818
1.68 0.798957
1.684 0.798096
1.688 0.797235
1.692 0.796374
1.696 0.795459
1.7 0.794525
1.704 0.793592
1.708 0.792658
1.712 0.791724
1.716 0.79079
1.72 0.789857
1.724 0.788923
1.728 0.787989
1.732 0.787056
1.736 0.786122
1.74 0.785188
1.744 0.784255
1.748 0.783321
1.752 0.782387
1.756 0.781454
1.76 0.78052
1.764 0.779586
1.768 0.778652
1.772 0.777719
1.776 0.776785
1.78 0.775851
1.784 0.774918
1.788 0.773984
1.792 0.77305
1.796 0.772079
1.8 0.771072
1.804 0.770066
1.808 0.769059
1.812 0.768053
1.816 0.767046
1.82 0.76604
1.824 0.765033
1.828 0.764026
1.832 0.76302
1.836 0.762013
1.84 0.761007
1.844 0.76
1.848 0.758994
1.852 0.757987
1.856 0.756981
1.86 0.755974
1.864 0.754968
1.868 0.753961
1.872 0.752955
1.876 0.751948
1.88 0.750942
1.884 0.749935
1.888 0.748929
1.892 0.747922
1.896 0.746894
1.9 0.745815
1.904 0.744736
1.908 0.743658
1.912 0.742579
1.916 0.7415
1.92 0.740422
1.924 0.739343
1.928 0.738264
1.932 0.737186
1.936 0.736107
1.94 0.735028
1.944 0.73395
1.948 0.732871
1.952 0.731792
1.956 0.730714
1.96 0.729635
1.964 0.728556
1.968 0.727478
1.972 0.726399
1.976 0.72532
1.98 0.724242
1.984 0.723163
1.988 0.722084
1.992 0.721006
1.996 0.719921
2 0.718773
2.004 0.717624
2.008 0.716476
2.012 0.715328
2.016 0.714179
2.02 0.713031
2.024 0.711883
2.028 0.710734
2.032 0.709586
2.036 0.708438
2.04 0.707289
2.044 0.706141
2.048 0.704993
2.052 0.703844
2.056 0.702696
2.06 0.701548
2.064 0.700399
2.068 0.699251
2.072 0.698103
2.076 0.696955
2.08 0.695806
2.084 0.694658
2.088 0.69351
2.092 0.692361
2.096 0.691213
2.1 0.690007
2.104 0.688791
2.108 0.687576
2.112 0.686361
2.116 0.685146
2.12 0.683931
2.124 0.682716
2.128 0.681501
2.132 0.680286
2.136 0.679071
2.14 0.677856
2.144 0.67664
2.148 0.675425
2.152 0.67421
2.156 0.672995
2.16 0.67178
2.164 0.670565
2.168 0.66935
2.172 0.668135
2.176 0.66692
2.18 0.665704
2.184 0.664489
2.188 0.663274
2.192 0.662059
2.196 0.660844
2.2 0.659588
2.204 0.65831
2.208 0.657031
2.212 0.655753
2.216 0.654475
2.22 0.653196
2.224 0.651918
2.228 0.65064
2.232 0.649361
2.236 0.648083
2.24 0.646805
2.244 0.645526
2.248 0.644248
2.252 0.64297
2.256 0.641691
2.26 0.640413
2.264 0.639135
2.268 0.637856
2.272 0.636578
2.276 0.6353
2.28 0.634022
2.284 0.632743
2.288 0.631465
2.292 0.630187
2.296 0.628908
2.3 0.627605
2.304 0.626268
2.308 0.624931
2.312 0.623594
2.316 0.622258
2.32 0.620921
2.324 0.619584
2.328 0.618247
2.332 0.616911
2.336 0.615574
2.34 0.614237
2.344 0.6129
2.348 0.611564
2.352 0.610227
2.356 0.60889
2.36 0.607554
2.364 0.606217
2.368 0.60488
2.372 0.603543
2.376 0.602207
2.38 0.60087
2.384 0.599533
2.388 0.598196
2.392 0.59686
2.396 0.595523
2.4 0.594175
2.404 0.592785
2.408 0.591395
2.412 0.590005
2.416 0.588615
2.42 0.587226
2.424 0.585836
2.428 0.584446
2.432 0.583056
2.436 0.581666
2.44 0.580277
2.444 0.578887
2.448 0.577497
2.452 0.576107
2.456 0.574717
2.46 0.573327
2.464 0.571938
2.468 0.570548
2.472 0.569158
2.476 0.567768
2.48 0.566378
2.484 0.564989
2.488 0.563599
2.492 0.562209
2.496 0.560819
2.5 0.559429
2.504 0.557993
2.508 0.556556
2.512 0.55512
2.516 0.553683
2.52 0.552247
2.524 0.55081
2.528 0.549374
2.532 0.547937
2.536 0.546501
2.54 0.545064
2.544 0.543628
2.548 0.542191
2.552 0.540755
2.556 0.539318
2.56 0.537882
2.564 0.536446
2.568 0.535009
2.572 0.533573
2.576 0.532136
2.58 0.5307
2.584 0.529263
2.588 0.527827
2.592 0.52639
2.596 0.524954
2.6 0.523517
2.604 0.52205
2.608 0.520574
2.612 0.519098
2.616 0.517622
2.62 0.516147
2.624 0.514671
2.628 0.513195
2.632 0.511719
2.636 0.510243
2.64 0.508767
2.644 0.507292
2.648 0.505816
2.652 0.50434
2.656 0.502864
2.66 0.501388
2.664 0.499913
2.668 0.498437
2.672 0.496961
2.676 0.495485
2.68 0.494009
2.684 0.492534
2.688 0.491058
2.692 0.489582
2.696 0.488106
2.7 0.48663
2.704 0.485136
2.708 0.483628
2.712 0.48212
2.716 0.480612
2.72 0.479103
2.724 0.477595
2.728 0.476087
2.732 0.474579
2.736 0.473071
2.74 0.471562
2.744 0.470054
2.748 0.468546
2.752 0.467038
2.756 0.46553
2.76 0.464022
2.764 0.462513
2.768 0.461005
2.772 0.459497
2.776 0.457989
2.78 0.456481
2.784 0.454972
2.788 0.453464
2.792 0.451956
2.796 0.450448
2.8 0.44894
2.804 0.447423
2.808 0.44589
2.812 0.444358
2.816 0.442825
2.82 0.441293
2.824 0.43976
2.828 0.438228
2.832 0.436695
2.836 0.435162
2.84 0.43363
2.844 0.432097
2.848 0.430565
2.852 0.429032
2.856 0.4275
2.86 0.425967
2.864 0.424435
2.868 0.422902
2.872 0.421369
2.876 0.419837
2.88 0.418304
2.884 0.416772
2.888 0.415239
2.892 0.413707
2.896 0.412174
2.9 0.410642
2.904 0.409107
2.908 0.407558
2.912 0.40601
2.916 0.404461
2.92 0.402912
2.924 0.401363
2.928 0.399815
2.932 0.398266
2.936 0.396717
2.94 0.395169
2.944 0.39362
2.948 0.392071
2.952 0.390523
2.956 0.388974
2.96 0.387425
2.964 0.385876
2.968 0.384328
2.972 0.382779
2.976 0.38123
2.98 0.379682
2.984 0.378133
2.988 0.376584
2.992 0.375035
2.996 0.373487
3 0.371938
3.004 0.370389
3.008 0.368833
3.012 0.367276
3.016 0.365719
3.02 0.364162
3.024 0.362605
3.028 0.361048
3.032 0.359491
3.036 0.357935
3.04 0.356378
3.044 0.354821
3.048 0.353264
3.052 0.351707
3.056 0.35015
3.06 0.348593
3.064 0.347036
3.068 0.345479
3.072 0.343922
3.076 0.342365
3.08 0.340808
3.084 0.339251
3.088 0.337694
3.092 0.336137
3.096 0.33458
3.1 0.333023
3.104 0.331466
3.108 0.329909
3.112 0.328352
3.116 0.326794
3.12 0.325236
3.124 0.323679
3.128 0.322121
3.132 0.320564
3.136 0.319006
3.14 0.317448
3.144 0.315891
3.148 0.314333
3.152 0.312776
3.156 0.311218
3.16 0.309661
3.164 0.308103
3.168 0.306545
3.172 0.304988
3.176 0.30343
3.18 0.301873
3.184 0.300315
3.188 0.298758
3.192 0.2972
3.196 0.295643
3.2 0.294085
3.204 0.292527
3.208 0.290973
3.212 0.289422
3.216 0.287871
3.22 0.28632
3.224 0.284769
3.228 0.283219
3.232 0.281668
3.236 0.280117
3.24 0.278566
3.244 0.277015
3.248 0.275464
3.252 0.273913
3.256 0.272363
3.26 0.270812
3.264 0.269261
3.268 0.26771
3.272 0.266159
3.276 0.264608
3.28 0.263057
3.284 0.261506
3.288 0.259956
3.292 0.258405
3.296 0.256854
3.3 0.255303
3.304 0.253752
3.308 0.252205
3.312 0.250668
3.316 0.249131
3.32 0.247594
3.324 0.246057
3.328 0.244521
3.332 0.242984
3.336 0.241447
3.34 0.23991
3.344 0.238373
3.348 0.236836
3.352 0.235299
3.356 0.233763
3.36 0.232226
3.364 0.230689
3.368 0.229152
3.372 0.227615
3.376 0.226078
3.38 0.224542
3.384 0.223005
3.388 0.221468
3.392 0.219931
3.396 0.218394
3.4 0.216857
3.404 0.21532
3.408 0.213784
3.412 0.212265
3.416 0.210746
3.42 0.209228
3.424 0.207709
3.428 0.20619
3.432 0.204671
3.436 0.203152
3.44 0.201633
3.444 0.200114
3.448 0.198595
3.452 0.197076
3.456 0.195557
3.46 0.194038
3.464 0.192519
3.468 0.191
3.472 0.189481
3.476 0.187963
3.48 0.186444
3.484 0.184925
3.488 0.183406
3.492 0.181887
3.496 0.180368
3.5 0.178849
3.504 0.17733
3.508 0.175811
3.512 0.174363
3.516 0.17293
3.52 0.171497
3.524 0.170063
3.528 0.16863
3.532 0.167197
3.536 0.165764
3.54 0.16433
3.544 0.162897
3.548 0.161464
3.552 0.160031
3.556 0.158597
3.56 0.157164
3.564 0.155731
3.568 0.154298
3.572 0.152865
3.576 0.151431
3.58 0.149998
3.584 0.148565
3.588 0.147132
3.592 0.145698
3.596 0.144265
3.6 0.142832
3.604 0.141399
3.608 0.139965
3.612 0.138514
3.616 0.13704
3.62 0.135566
3.624 0.134092
3.628 0.132618
3.632 0.131144
3.636 0.12967
3.64 0.128196
3.644 0.126722
3.648 0.125248
3.652 0.123774
3.656 0.1223
3.66 0.120826
3.664 0.119352
3.668 0.117878
3.672 0.116404
3.676 0.11493
3.68 0.113456
3.684 0.111982
3.688 0.110508
3.692 0.109034
3.696 0.107567
3.7 0.106117
3.704 0.104666
3.708 0.103216
3.712 0.101766
3.716 0.100315
3.72 0.0988647
3.724 0.0974143
3.728 0.0959639
3.732 0.0945136
3.736 0.0930632
3.74 0.0916128
3.744 0.0901624
3.748 0.0887121
3.752 0.0872617
3.756 0.0858114
3.76 0.0843609
3.764 0.0829106
3.768 0.0814738
3.772 0.0800447
3.776 0.0786155
3.78 0.0771864
3.784 0.0757572
3.788 0.0743281
3.792 0.0728989
3.796 0.0714698
3.8 0.0700406
3.804 0.0686115
3.808 0.0671823
3.812 0.0657531
3.816 0.064324
3.82 0.0628948
3.824 0.0614657
3.828 0.0600529
3.832 0.0586411
3.836 0.0572292
3.84 0.0558174
3.844 0.0544056
3.848 0.0529938
3.852 0.0515819
3.856 0.0501701
3.86 0.0487583
3.864 0.0473465
3.868 0.0459346
3.872 0.0445229
3.876 0.043122
3.88 0.0417261
3.884 0.04033
3.888 0.038934
3.892 0.037538
3.896 0.036142
3.9 0.0347459
3.904 0.03335
3.908 0.0319539
3.912 0.0305578
3.916 0.0291687
3.92 0.0277863
3.924 0.0264041
3.928 0.0250218
3.932 0.0236396
3.936 0.0222573
3.94 0.020875
3.944 0.0194927
3.948 0.0181105
3.952 0.0167383
3.956 0.0153662
3.96 0.0139941
3.964 0.012622
3.968 0.0112499
3.972 0.00987781
3.976 0.00850566
3.98 0.00746486
3.984 0.00645857
3.988 0.00545236
3.992 0.00444607
3.996 0.00343986
4 0.00243357


==> Data/theta_exp03_dt327_de40_al05_t1500.csv <==
r/r2 Result
0 0.944155
0.04 0.942662
0.08 0.939894
0.12 0.935253
0.16 0.927867
0.2 0.919056
0.24 0.907399
0.28 0.893291
0.32 0.877575
0.36 0.857709
0.4 0.835811
0.44 0.811245
0.48 0.782403
0.52 0.751562
0.56 0.71707
0.6 0.680215
0.64 0.641918
0.68 0.600789
0.72 0.558113
0.76 0.513615
0.8 0.465901
0.84 0.41707
0.88 0.367834
0.92 0.321835
0.96 0.28057
1 0.243337
1.04 0.213153
1.08 0.189074
1.12 0.170209
1.16 0.155703
1.2 0.144294
1.24 0.134832
1.28 0.128034
1.32 0.122073
1.36 0.117522
1.4 0.113357
1.44 0.110315
1.48 0.107272
1.52 0.104675
1.56 0.102254
1.6 0.0998776
1.64 0.0976895
1.68 0.0955014
1.72 0.0934133
1.76 0.0913735
1.8 0.0893442
1.84 0.0873732
1.88 0.0854022
1.92 0.0834641
1.96 0.0815452
2 0.0796306
2.04 0.0777518
2.08 0.0758729
2.12 0.0740177
2.16 0.0721791
2.2 0.0703435
2.24 0.0685512
2.28 0.0667588
2.32 0.0649913
2.36 0.0632444
2.4 0.0614985
2.44 0.0597901
2.48 0.0580818
2.52 0.0563922
2.56 0.0547213
2.6 0.0530503
2.64 0.0514087
2.68 0.0497678
2.72 0.048137
2.76 0.0465183
2.8 0.0448996
2.84 0.04329
2.88 0.041681
2.92 0.0400717
2.96 0.038462
3 0.0368523
3.04 0.0352443
3.08 0.0336365
3.12 0.0320284
3.16 0.0304198
3.2 0.0288112
3.24 0.0272085
3.28 0.0256068
3.32 0.0240128
3.36 0.0224346
3.4 0.0208565
3.44 0.0193113
3.48 0.0177742
3.52 0.0162614
3.56 0.0148107
3.6 0.01336
3.64 0.0119334
3.68 0.010515
3.72 0.00912874
3.76 0.00776156
3.8 0.00642494
3.84 0.00510631
3.88 0.00381127
3.92 0.00253373
3.96 0.00127085
4 0.000299298


==> Data/theta_exp03_dt327_de40_al05_t1500_far.csv <==
r/r2 Result
0 0.96009
0.04 0.959988
0.08 0.959885
0.12 0.959466
0.16 0.95894
0.2 0.958316
0.24 0.957506
0.28 0.956548
0.32 0.955494
0.36 0.954198
0.4 0.95279
0.44 0.951235
0.48 0.949463
0.52 0.947582
0.56 0.945495
0.6 0.943228
0.64 0.940847
0.68 0.938187
0.72 0.935416
0.76 0.932512
0.8 0.929365
0.84 0.926035
0.88 0.922443
0.92 0.918616
0.96 0.914559
1 0.910191
1.04 0.905535
1.08 0.90076
1.12 0.895743
1.16 0.890459
1.2 0.884921
1.24 0.879189
1.28 0.873092
1.32 0.8668
1.36 0.860179
1.4 0.853481
1.44 0.846561
1.48 0.83964
1.52 0.832015
1.56 0.824113
1.6 0.816071
1.64 0.807457
1.68 0.798843
1.72 0.789738
1.76 0.780396
1.8 0.770943
1.84 0.760873
1.88 0.750803
1.92 0.74028
1.96 0.729492
2 0.718627
2.04 0.707139
2.08 0.695652
2.12 0.683772
2.16 0.671616
2.2 0.65942
2.24 0.646636
2.28 0.633851
2.32 0.620749
2.36 0.60738
2.4 0.593999
2.44 0.580101
2.48 0.566203
2.52 0.552073
2.56 0.53771
2.6 0.523347
2.64 0.508595
2.68 0.493835
2.72 0.478929
2.76 0.46385
2.8 0.448772
2.84 0.433468
2.88 0.418149
2.92 0.402762
2.96 0.387278
3 0.371795
3.04 0.356236
3.08 0.340669
3.12 0.3251
3.16 0.309527
3.2 0.293955
3.24 0.278444
3.28 0.262945
3.32 0.24749
3.36 0.232126
3.4 0.216763
3.44 0.201543
3.48 0.186358
3.52 0.171416
3.56 0.157089
3.6 0.142762
3.64 0.128132
3.68 0.113397
3.72 0.0988109
3.76 0.0843136
3.8 0.0699988
3.84 0.0557841
3.88 0.0417059
3.92 0.0277773
3.96 0.0139846
4 0.00243357


==> Data/theta_exp03_dt327_de64_al05_ptt_t1000.csv <==
r/r2 Result
0 0.991913
0.004 0.991857
0.008 0.991801
0.012 0.991745
0.016 0.991689
0.02 0.991633
0.024 0.991578
0.028 0.991522
0.032 0.991466
0.036 0.99141
0.04 0.991354
0.044 0.991298
0.048 0.991242
0.052 0.991186
0.056 0.99113
0.06 0.991074
0.064 0.991011
0.068 0.990831
0.072 0.99065
0.076 0.99047
0.08 0.990289
0.084 0.990109
0.088 0.989928
0.092 0.989748
0.096 0.989567
0.1 0.989387
0.104 0.989206
0.108 0.989025
0.112 0.988845
0.116 0.988664
0.12 0.988484
0.124 0.988303
0.128 0.988106
0.132 0.987769
0.136 0.987432
0.14 0.987094
0.144 0.986757
0.148 0.98642
0.152 0.986083
0.156 0.985746
0.16 0.985408
0.164 0.985071
0.168 0.984734
0.172 0.984397
0.176 0.98406
0.18 0.983722
0.184 0.983385
0.188 0.983048
0.192 0.982678
0.196 0.98214
0.2 0.981602
0.204 0.981064
0.208 0.980526
0.212 0.979988
0.216 0.979449
0.22 0.978911
0.224 0.978373
0.228 0.977835
0.232 0.977297
0.236 0.976758
0.24 0.97622
0.244 0.975682
0.248 0.975144
0.252 0.974606
0.256 0.974014
0.26 0.973224
0.264 0.972433
0.268 0.971643
0.272 0.970853
0.276 0.970063
0.28 0.969273
0.284 0.968483
0.288 0.967692
0.292 0.966902
0.296 0.966112
0.3 0.965322
0.304 0.964532
0.308 0.963742
0.312 0.962952
0.316 0.962161
0.32 0.961286
0.324 0.960177
0.328 0.959067
0.332 0.957958
0.336 0.956849
0.34 0.95574
0.344 0.95463
0.348 0.953521
0.352 0.952412
0.356 0.951303
0.36 0.950193
0.364 0.949084
0.368 0.947975
0.372 0.946866
0.376 0.945757
0.38 0.944647
0.384 0.943395
0.388 0.941837
0.392 0.94028
0.396 0.938723
0.4 0.937166
0.404 0.935609
0.408 0.934052
0.412 0.932495
0.416 0.930938
0.42 0.929381
0.424 0.927824
0.428 0.926267
0.432 0.92471
0.436 0.923153
0.44 0.921596
0.444 0.920039
0.448 0.91824
0.452 0.916036
0.456 0.913831
0.46 0.911627
0.464 0.909423
0.468 0.907218
0.472 0.905014
0.476 0.90281
0.48 0.900605
0.484 0.898401
0.488 0.896197
0.492 0.893992
0.496 0.891788
0.5 0.889584
0.504 0.887379
0.508 0.885175
0.512 0.882652
0.516 0.879703
0.52 0.876753
0.524 0.873804
0.528 0.870854
0.532 0.867905
0.536 0.864955
0.54 0.862006
0.544 0.859057
0.548 0.856107
0.552 0.853158
0.556 0.850208
0.56 0.847259
0.564 0.844309
0.568 0.84136
0.572 0.83841
0.576 0.835208
0.58 0.831733
0.584 0.828258
0.588 0.824784
0.592 0.821309
0.596 0.817834
0.6 0.814359
0.604 0.810884
0.608 0.807409
0.612 0.803935
0.616 0.80046
0.62 0.796985
0.624 0.79351
0.628 0.790035
0.632 0.78656
0.636 0.783086
0.64 0.779407
0.644 0.77555
0.648 0.771693
0.652 0.767837
0.656 0.76398
0.66 0.760123
0.664 0.756267
0.668 0.75241
0.672 0.748553
0.676 0.744697
0.68 0.74084
0.684 0.736983
0.688 0.733126
0.692 0.72927
0.696 0.725413
0.7 0.721556
0.704 0.717201
0.708 0.712496
0.712 0.70779
0.716 0.703085
0.72 0.69838
0.724 0.693675
0.728 0.68897
0.732 0.684264
0.736 0.679559
0.74 0.674854
0.744 0.670149
0.748 0.665443
0.752 0.660738
0.756 0.656033
0.76 0.651328
0.764 0.646622
0.768 0.641119
0.772 0.635169
0.776 0.629219
0.78 0.62327
0.784 0.61732
0.788 0.61137
0.792 0.60542
0.796 0.59947
0.8 0.593521
0.804 0.587571
0.808 0.581621
0.812 0.575671
0.816 0.569721
0.82 0.563772
0.824 0.557822
0.828 0.551202
0.832 0.544545
0.836 0.537888
0.84 0.53123
0.844 0.524573
0.848 0.517916
0.852 0.511259
0.856 0.504601
0.86 0.497944
0.864 0.491287
0.868 0.48463
0.872 0.477972
0.876 0.471516
0.88 0.465145
0.884 0.458774
0.888 0.452404
0.892 0.446033
0.896 0.439662
0.9 0.433292
0.904 0.426921
0.908 0.42055
0.912 0.414179
0.916 0.408116
0.92 0.402366
0.924 0.396616
0.928 0.390866
0.932 0.385115
0.936 0.379365
0.94 0.373615
0.944 0.367865
0.948 0.362115
0.952 0.356904
0.956 0.351698
0.96 0.346491
0.964 0.341285
0.968 0.336078
0.972 0.330872
0.976 0.325666
0.98 0.320771
0.984 0.315909
0.988 0.311047
0.992 0.306184
0.996 0.301322
1 0.29646
1.004 0.292164
1.008 0.287868
1.012 0.283572
1.016 0.279276
1.02 0.27498
1.024 0.270747
1.028 0.26712
1.032 0.263492
1.036 0.259865
1.04 0.256237
1.044 0.25261
1.048 0.248982
1.052 0.245359
1.056 0.242364
1.06 0.239368
1.064 0.236373
1.068 0.233377
1.072 0.230382
1.076 0.227386
1.08 0.224391
1.084 0.221395
1.088 0.218706
1.092 0.216319
1.096 0.213931
1.1 0.211544
1.104 0.209157
1.108 0.206769
1.112 0.204382
1.116 0.201994
1.12 0.199607
1.124 0.197219
1.128 0.195018
1.132 0.193253
1.136 0.191488
1.14 0.189722
1.144 0.187957
1.148 0.186192
1.152 0.184426
1.156 0.182661
1.16 0.180896
1.164 0.17913
1.168 0.177365
1.172 0.1756
1.176 0.173864
1.18 0.17265
1.184 0.171436
1.188 0.170223
1.192 0.169009
1.196 0.167795
1.2 0.166582
1.204 0.165368
1.208 0.164154
1.212 0.162941
1.216 0.161727
1.22 0.160513
1.224 0.1593
1.228 0.158086
1.232 0.156872
1.236 0.155806
1.24 0.155002
1.244 0.154199
1.248 0.153395
1.252 0.152592
1.256 0.151788
1.26 0.150985
1.264 0.150181
1.268 0.149378
1.272 0.148574
1.276 0.147771
1.28 0.146967
1.284 0.146164
1.288 0.14536
1.292 0.144557
1.296 0.143753
1.3 0.14295
1.304 0.142146
1.308 0.141577
1.312 0.141097
1.316 0.140617
1.32 0.140138
1.324 0.139658
1.328 0.139178
1.332 0.138698
1.336 0.138218
1.34 0.137738
1.344 0.137258
1.348 0.136778
1.352 0.136298
1.356 0.135818
1.36 0.135338
1.364 0.134858
1.368 0.134378
1.372 0.133898
1.376 0.133418
1.38 0.132938
1.384 0.132458
1.388 0.131978
1.392 0.13162
1.396 0.131356
1.4 0.131092
1.404 0.130829
1.408 0.130565
1.412 0.130301
1.416 0.130037
1.42 0.129774
1.424 0.12951
1.428 0.129246
1.432 0.128982
1.436 0.128719
1.44 0.128455
1.444 0.128191
1.448 0.127927
1.452 0.127664
1.456 0.1274
1.46 0.127136
1.464 0.126872
1.468 0.126609
1.472 0.126345
1.476 0.126081
1.48 0.125817
1.484 0.125554
1.488 0.12529
1.492 0.12504
1.496 0.124854
1.5 0.124669
1.504 0.124484
1.508 0.124299
1.512 0.124114
1.516 0.123929
1.52 0.123744
1.524 0.123559
1.528 0.123374
1.532 0.123189
1.536 0.123004
1.54 0.122818
1.544 0.122633
1.548 0.122448
1.552 0.122263
1.556 0.122078
1.56 0.121893
1.564 0.121708
1.568 0.121523
1.572 0.121338
1.576 0.121153
1.58 0.120968
1.584 0.120782
1.588 0.120597
1.592 0.120412
1.596 0.120255
1.6 0.1201
1.604 0.119944
1.608 0.119789
1.612 0.119633
1.616 0.119477
1.62 0.119322
1.624 0.119166
1.628 0.119011
1.632 0.118855
1.636 0.1187
1.64 0.118544
1.644 0.118388
1.648 0.118233
1.652 0.118077
1.656 0.117922
1.66 0.117766
1.664 0.117611
1.668 0.117455
1.672 0.117299
1.676 0.117144
1.68 0.116988
1.684 0.116833
1.688 0.116677
1.692 0.116522
1.696 0.116386
1.7 0.116257
1.704 0.116128
1.708 0.115999
1.712 0.11587
1.716 0.115741
1.72 0.115613
1.724 0.115484
1.728 0.115355
1.732 0.115226
1.736 0.115097
1.74 0.114968
1.744 0.11484
1.748 0.114711
1.752 0.114582
1.756 0.114453
1.76 0.114324
1.764 0.114195
1.768 0.114067
1.772 0.113938
1.776 0.113809
1.78 0.11368
1.784 0.113551
1.788 0.113422
1.792 0.113293
1.796 0.113165
1.8 0.113036
1.804 0.112907
1.808 0.112779
1.812 0.11265
1.816 0.112522
1.82 0.112393
1.824 0.112264
1.828 0.112136
1.832 0.112007
1.836 0.111878
1.84 0.11175
1.844 0.111621
1.848 0.111492
1.852 0.111364
1.856 0.111235
1.86 0.111107
1.864 0.110978
1.868 0.110849
1.872 0.110721
1.876 0.110592
1.88 0.110463
1.884 0.110335
1.888 0.110206
1.892 0.110077
1.896 0.109946
1.9 0.109806
1.904 0.109667
1.908 0.109528
1.912 0.109389
1.916 0.10925
1.92 0.109111
1.924 0.108971
1.928 0.108832
1.932 0.108693
1.936 0.108554
1.94 0.108415
1.944 0.108276
1.948 0.108136
1.952 0.107997
1.956 0.107858
1.96 0.107719
1.964 0.10758
1.968 0.107441
1.972 0.107301
1.976 0.107162
1.98 0.107023
1.984 0.106884
1.988 0.106745
1.992 0.106606
1.996 0.106465
2 0.106315
2.004 0.106164
2.008 0.106014
2.012 0.105863
2.016 0.105712
2.02 0.105562
2.024 0.105411
2.028 0.105261
2.032 0.10511
2.036 0.104959
2.04 0.104809
2.044 0.104658
2.048 0.104508
2.052 0.104357
2.056 0.104206
2.06 0.104056
2.064 0.103905
2.068 0.103754
2.072 0.103604
2.076 0.103453
2.08 0.103303
2.084 0.103152
2.088 0.103001
2.092 0.102851
2.096 0.1027
2.1 0.10254
2.104 0.102378
2.108 0.102217
2.112 0.102055
2.116 0.101893
2.12 0.101731
2.124 0.10157
2.128 0.101408
2.132 0.101246
2.136 0.101085
2.14 0.100923
2.144 0.100761
2.148 0.1006
2.152 0.100438
2.156 0.100276
2.16 0.100115
2.164 0.0999528
2.168 0.0997911
2.172 0.0996294
2.176 0.0994677
2.18 0.099306
2.184 0.0991443
2.188 0.0989826
2.192 0.0988209
2.196 0.0986592
2.2 0.098491
2.204 0.0983193
2.208 0.0981475
2.212 0.0979758
2.216 0.097804
2.22 0.0976323
2.224 0.0974606
2.228 0.0972888
2.232 0.0971171
2.236 0.0969453
2.24 0.0967736
2.244 0.0966018
2.248 0.0964301
2.252 0.0962583
2.256 0.0960866
2.26 0.0959149
2.264 0.0957431
2.268 0.0955714
2.272 0.0953996
2.276 0.0952279
2.28 0.0950561
2.284 0.0948844
2.288 0.0947127
2.292 0.0945409
2.296 0.0943692
2.3 0.0941936
2.304 0.0940131
2.308 0.0938326
2.312 0.0936521
2.316 0.0934715
2.32 0.093291
2.324 0.0931105
2.328 0.09293
2.332 0.0927495
2.336 0.0925689
2.34 0.0923884
2.344 0.0922079
2.348 0.0920274
2.352 0.0918469
2.356 0.0916664
2.36 0.0914858
2.364 0.0913053
2.368 0.0911248
2.372 0.0909443
2.376 0.0907638
2.38 0.0905832
2.384 0.0904027
2.388 0.0902222
2.392 0.0900417
2.396 0.0898612
2.4 0.0896789
2.404 0.0894902
2.408 0.0893016
2.412 0.089113
2.416 0.0889243
2.42 0.0887357
2.424 0.088547
2.428 0.0883584
2.432 0.0881697
2.436 0.0879811
2.44 0.0877924
2.444 0.0876038
2.448 0.0874151
2.452 0.0872265
2.456 0.0870378
2.46 0.0868492
2.464 0.0866606
2.468 0.0864719
2.472 0.0862833
2.476 0.0860946
2.48 0.085906
2.484 0.0857173
2.488 0.0855287
2.492 0.08534
2.496 0.0851514
2.5 0.0849627
2.504 0.0847671
2.508 0.0845715
2.512 0.0843759
2.516 0.0841803
2.52 0.0839847
2.524 0.0837891
2.528 0.0835935
2.532 0.0833979
2.536 0.0832022
2.54 0.0830066
2.544 0.082811
2.548 0.0826154
2.552 0.0824198
2.556 0.0822242
2.56 0.0820286
2.564 0.081833
2.568 0.0816374
2.572 0.0814417
2.576 0.0812461
2.58 0.0810505
2.584 0.0808549
2.588 0.0806593
2.592 0.0804637
2.596 0.0802681
2.6 0.0800725
2.604 0.0798718
2.608 0.0796697
2.612 0.0794676
2.616 0.0792656
2.62 0.0790635
2.624 0.0788614
2.628 0.0786593
2.632 0.0784573
2.636 0.0782552
2.64 0.0780531
2.644 0.077851
2.648 0.077649
2.652 0.0774469
2.656 0.0772448
2.66 0.0770427
2.664 0.0768406
2.668 0.0766386
2.672 0.0764365
2.676 0.0762344
2.68 0.0760323
2.684 0.0758303
2.688 0.0756282
2.692 0.0754261
2.696 0.075224
2.7 0.075022
2.704 0.0748162
2.708 0.0746075
2.712 0.0743989
2.716 0.0741903
2.72 0.0739817
2.724 0.073773
2.728 0.0735644
2.732 0.0733558
2.736 0.0731472
2.74 0.0729385
2.744 0.0727299
2.748 0.0725213
2.752 0.0723127
2.756 0.072104
2.76 0.0718954
2.764 0.0716868
2.768 0.0714782
2.772 0.0712695
2.776 0.0710609
2.78 0.0708523
2.784 0.0706437
2.788 0.070435
2.792 0.0702264
2.796 0.0700178
2.8 0.0698092
2.804 0.0695981
2.808 0.0693825
2.812 0.0691669
2.816 0.0689514
2.82 0.0687358
2.824 0.0685202
2.828 0.0683046
2.832 0.068089
2.836 0.0678735
2.84 0.0676579
2.844 0.0674423
2.848 0.0672267
2.852 0.0670112
2.856 0.0667956
2.86 0.06658
2.864 0.0663644
2.868 0.0661488
2.872 0.0659333
2.876 0.0657177
2.88 0.0655021
2.884 0.0652865
2.888 0.065071
2.892 0.0648554
2.896 0.0646398
2.9 0.0644242
2.904 0.0642077
2.908 0.0639844
2.912 0.0637611
2.916 0.0635378
2.92 0.0633145
2.924 0.0630912
2.928 0.0628679
2.932 0.0626446
2.936 0.0624213
2.94 0.062198
2.944 0.0619747
2.948 0.0617514
2.952 0.0615281
2.956 0.0613048
2.96 0.0610815
2.964 0.0608582
2.968 0.0606349
2.972 0.0604116
2.976 0.0601883
2.98 0.0599651
2.984 0.0597418
2.988 0.0595185
2.992 0.0592952
2.996 0.0590719
3 0.0588486
3.004 0.0586253
3.008 0.0583955
3.012 0.0581651
3.016 0.0579347
3.02 0.0577043
3.024 0.0574738
3.028 0.0572434
3.032 0.057013
3.036 0.0567826
3.04 0.0565522
3.044 0.0563218
3.048 0.0560914
3.052 0.0558609
3.056 0.0556305
3.06 0.0554001
3.064 0.0551697
3.068 0.0549393
3.072 0.0547089
3.076 0.0544785
3.08 0.0542481
3.084 0.0540176
3.088 0.0537872
3.092 0.0535568
3.096 0.0533264
3.1 0.053096
3.104 0.0528656
3.108 0.0526297
3.112 0.0523914
3.116 0.0521532
3.12 0.0519149
3.124 0.0516766
3.128 0.0514384
3.132 0.0512001
3.136 0.0509618
3.14 0.0507236
3.144 0.0504853
3.148 0.050247
3.152 0.0500087
3.156 0.0497705
3.16 0.0495322
3.164 0.0492939
3.168 0.0490557
3.172 0.0488174
3.176 0.0485791
3.18 0.0483409
3.184 0.0481026
3.188 0.0478643
3.192 0.0476261
3.196 0.0473878
3.2 0.0471495
3.204 0.0469113
3.208 0.0466699
3.212 0.0464254
3.216 0.0461808
3.22 0.0459362
3.224 0.0456916
3.228 0.0454471
3.232 0.0452025
3.236 0.0449579
3.24 0.0447133
3.244 0.0444687
3.248 0.0442242
3.252 0.0439796
3.256 0.043735
3.26 0.0434904
3.264 0.0432459
3.268 0.0430013
3.272 0.0427567
3.276 0.0425121
3.28 0.0422675
3.284 0.042023
3.288 0.0417784
3.292 0.0415338
3.296 0.0412892
3.3 0.0410446
3.304 0.0408001
3.308 0.0405546
3.312 0.0403065
3.316 0.0400584
3.32 0.0398103
3.324 0.0395622
3.328 0.0393141
3.332 0.039066
3.336 0.0388179
3.34 0.0385698
3.344 0.0383217
3.348 0.0380736
3.352 0.0378255
3.356 0.0375774
3.36 0.0373293
3.364 0.0370812
3.368 0.0368331
3.372 0.036585
3.376 0.0363369
3.38 0.0360889
3.384 0.0358407
3.388 0.0355927
3.392 0.0353446
3.396 0.0350965
3.4 0.0348484
3.404 0.0346003
3.408 0.0343522
3.412 0.0341043
3.416 0.0338565
3.42 0.0336086
3.424 0.0333608
3.428 0.0331129
3.432 0.0328651
3.436 0.0326172
3.44 0.0323694
3.444 0.0321215
3.448 0.0318737
3.452 0.0316258
3.456 0.031378
3.46 0.0311301
3.464 0.0308823
3.468 0.0306344
3.472 0.0303866
3.476 0.0301387
3.48 0.0298909
3.484 0.029643
3.488 0.0293952
3.492 0.0291473
3.496 0.0288995
3.5 0.0286516
3.504 0.0284038
3.508 0.0281559
3.512 0.0279154
3.516 0.0276764
3.52 0.0274374
3.524 0.0271984
3.528 0.0269595
3.532 0.0267205
3.536 0.0264815
3.54 0.0262425
3.544 0.0260035
3.548 0.0257646
3.552 0.0255256
3.556 0.0252866
3.56 0.0250476
3.564 0.0248086
3.568 0.0245696
3.572 0.0243307
3.576 0.0240917
3.58 0.0238527
3.584 0.0236137
3.588 0.0233747
3.592 0.0231357
3.596 0.0228968
3.6 0.0226578
3.604 0.0224188
3.608 0.0221798
3.612 0.0219417
3.616 0.0217047
3.62 0.0214677
3.624 0.0212307
3.628 0.0209936
3.632 0.0207566
3.636 0.0205196
3.64 0.0202826
3.644 0.0200456
3.648 0.0198086
3.652 0.0195715
3.656 0.0193345
3.66 0.0190975
3.664 0.0188605
3.668 0.0186235
3.672 0.0183865
3.676 0.0181495
3.68 0.0179125
3.684 0.0176754
3.688 0.0174384
3.692 0.0172014
3.696 0.016966
3.7 0.0167349
3.704 0.0165038
3.708 0.0162727
3.712 0.0160416
3.716 0.0158105
3.72 0.0155794
3.724 0.0153483
3.728 0.0151172
3.732 0.0148861
3.736 0.0146549
3.74 0.0144238
3.744 0.0141927
3.748 0.0139616
3.752 0.0137305
3.756 0.0134994
3.76 0.0132683
3.764 0.0130372
3.768 0.0128093
3.772 0.0125831
3.776 0.012357
3.78 0.0121308
3.784 0.0119047
3.788 0.0116786
3.792 0.0114524
3.796 0.0112263
3.8 0.0110001
3.804 0.010774
3.808 0.0105478
3.812 0.0103217
3.816 0.0100956
3.82 0.00986942
3.824 0.00964329
3.828 0.00942096
3.832 0.00919887
3.836 0.00897677
3.84 0.00875469
3.844 0.00853258
3.848 0.0083105
3.852 0.00808839
3.856 0.00786631
3.86 0.0076442
3.864 0.00742212
3.868 0.00720001
3.872 0.00697793
3.876 0.00675794
3.88 0.00653887
3.884 0.00631978
3.888 0.00610071
3.892 0.00588162
3.896 0.00566255
3.9 0.00544346
3.904 0.00522439
3.908 0.0050053
3.912 0.00478621
3.916 0.00456824
3.92 0.00435137
3.924 0.00413451
3.928 0.00391764
3.932 0.00370078
3.936 0.00348391
3.94 0.00326706
3.944 0.00305018
3.948 0.00283333
3.952 0.00261807
3.956 0.00240284
3.96 0.0021876
3.964 0.00197237
3.968 0.00175713
3.972 0.0015419
3.976 0.00132665
3.98 0.00118381
3.984 0.00104852
3.988 0.000913238
3.992 0.000777945
3.996 0.000642663
4 0.00050737


==> Data/theta_exp03_dt327_de64_al05_ptt_t1000_far.csv <==
r/r2 Result
0 0.995435
0.004 0.995432
0.008 0.99543
0.012 0.995427
0.016 0.995424
0.02 0.995421
0.024 0.995418
0.028 0.995415
0.032 0.995412
0.036 0.995409
0.04 0.995406
0.044 0.995403
0.048 0.9954
0.052 0.995397
0.056 0.995395
0.06 0.995392
0.064 0.995388
0.068 0.995379
0.072 0.99537
0.076 0.995361
0.08 0.995351
0.084 0.995342
0.088 0.995333
0.092 0.995324
0.096 0.995315
0.1 0.995305
0.104 0.995296
0.108 0.995287
0.112 0.995278
0.116 0.995268
0.12 0.995259
0.124 0.99525
0.128 0.99524
0.132 0.995224
0.136 0.995207
0.14 0.995191
0.144 0.995174
0.148 0.995158
0.152 0.995141
0.156 0.995125
0.16 0.995108
0.164 0.995092
0.168 0.995076
0.172 0.995059
0.176 0.995043
0.18 0.995026
0.184 0.99501
0.188 0.994993
0.192 0.994976
0.196 0.994952
0.2 0.994928
0.204 0.994904
0.208 0.99488
0.212 0.994857
0.216 0.994833
0.22 0.994809
0.224 0.994785
0.228 0.994761
0.232 0.994737
0.236 0.994714
0.24 0.99469
0.244 0.994666
0.248 0.994642
0.252 0.994618
0.256 0.994593
0.26 0.994562
0.264 0.99453
0.268 0.994499
0.272 0.994468
0.276 0.994437
0.28 0.994406
0.284 0.994374
0.288 0.994343
0.292 0.994312
0.296 0.994281
0.3 0.99425
0.304 0.994218
0.308 0.994187
0.312 0.994156
0.316 0.994125
0.32 0.994091
0.324 0.994051
0.328 0.994011
0.332 0.993972
0.336 0.993932
0.34 0.993892
0.344 0.993852
0.348 0.993812
0.352 0.993772
0.356 0.993732
0.36 0.993692
0.364 0.993652
0.368 0.993612
0.372 0.993572
0.376 0.993532
0.38 0.993492
0.384 0.993449
0.388 0.9934
0.392 0.993351
0.396 0.993302
0.4 0.993253
0.404 0.993204
0.408 0.993154
0.412 0.993105
0.416 0.993056
0.42 0.993007
0.424 0.992958
0.428 0.992909
0.432 0.99286
0.436 0.99281
0.44 0.992761
0.444 0.992712
0.448 0.992659
0.452 0.9926
0.456 0.992542
0.46 0.992483
0.464 0.992424
0.468 0.992365
0.472 0.992307
0.476 0.992248
0.48 0.992189
0.484 0.99213
0.488 0.992071
0.492 0.992013
0.496 0.991954
0.5 0.991895
0.504 0.991836
0.508 0.991777
0.512 0.991714
0.516 0.991644
0.52 0.991574
0.524 0.991503
0.528 0.991433
0.532 0.991363
0.536 0.991293
0.54 0.991223
0.544 0.991153
0.548 0.991083
0.552 0.991013
0.556 0.990942
0.56 0.990872
0.564 0.990802
0.568 0.990732
0.572 0.990662
0.576 0.990586
0.58 0.990503
0.584 0.99042
0.588 0.990337
0.592 0.990254
0.596 0.990171
0.6 0.990088
0.604 0.990005
0.608 0.989922
0.612 0.989839
0.616 0.989756
0.62 0.989673
0.624 0.98959
0.628 0.989507
0.632 0.989424
0.636 0.989341
0.64 0.989251
0.644 0.989154
0.648 0.989057
0.652 0.98896
0.656 0.988863
0.66 0.988766
0.664 0.988669
0.668 0.988572
0.672 0.988475
0.676 0.988378
0.68 0.988281
0.684 0.988184
0.688 0.988087
0.692 0.98799
0.696 0.987893
0.7 0.987796
0.704 0.987692
0.708 0.987582
0.712 0.987471
0.716 0.987361
0.72 0.987251
0.724 0.987141
0.728 0.987031
0.732 0.986921
0.736 0.986811
0.74 0.9867
0.744 0.98659
0.748 0.98648
0.752 0.98637
0.756 0.98626
0.76 0.98615
0.764 0.986039
0.768 0.985919
0.772 0.985793
0.776 0.985666
0.78 0.98554
0.784 0.985414
0.788 0.985287
0.792 0.985161
0.796 0.985035
0.8 0.984908
0.804 0.984782
0.808 0.984655
0.812 0.984529
0.816 0.984403
0.82 0.984276
0.824 0.98415
0.828 0.984005
0.832 0.983859
0.836 0.983713
0.84 0.983567
0.844 0.983421
0.848 0.983275
0.852 0.983128
0.856 0.982982
0.86 0.982836
0.864 0.98269
0.868 0.982544
0.872 0.982398
0.876 0.982242
0.88 0.982082
0.884 0.981922
0.888 0.981762
0.892 0.981602
0.896 0.981442
0.9 0.981282
0.904 0.981122
0.908 0.980962
0.912 0.980801
0.916 0.980635
0.92 0.980461
0.924 0.980287
0.928 0.980113
0.932 0.979939
0.936 0.979766
0.94 0.979592
0.944 0.979418
0.948 0.979244
0.952 0.979059
0.956 0.978874
0.96 0.978688
0.964 0.978503
0.968 0.978317
0.972 0.978132
0.976 0.977946
0.98 0.977744
0.984 0.977541
0.988 0.977337
0.992 0.977134
0.996 0.97693
1 0.976726
1.004 0.976511
1.008 0.976295
1.012 0.976079
1.016 0.975863
1.02 0.975647
1.024 0.975431
1.028 0.975213
1.032 0.974995
1.036 0.974777
1.04 0.974559
1.044 0.974341
1.048 0.974124
1.052 0.973906
1.056 0.973674
1.06 0.973443
1.064 0.973211
1.068 0.972979
1.072 0.972748
1.076 0.972516
1.08 0.972285
1.084 0.972053
1.088 0.971812
1.092 0.971562
1.096 0.971312
1.1 0.971061
1.104 0.970811
1.108 0.970561
1.112 0.970311
1.116 0.97006
1.12 0.96981
1.124 0.96956
1.128 0.969303
1.132 0.96903
1.136 0.968757
1.14 0.968484
1.144 0.968211
1.148 0.967938
1.152 0.967665
1.156 0.967392
1.16 0.967119
1.164 0.966846
1.168 0.966573
1.172 0.966301
1.176 0.966026
1.18 0.965725
1.184 0.965424
1.188 0.965122
1.192 0.964821
1.196 0.96452
1.2 0.964218
1.204 0.963917
1.208 0.963616
1.212 0.963314
1.216 0.963013
1.22 0.962712
1.224 0.962411
1.228 0.962109
1.232 0.961808
1.236 0.961493
1.24 0.961155
1.244 0.960817
1.248 0.960478
1.252 0.96014
1.256 0.959802
1.26 0.959463
1.264 0.959125
1.268 0.958787
1.272 0.958448
1.276 0.95811
1.28 0.957772
1.284 0.957433
1.288 0.957095
1.292 0.956757
1.296 0.956419
1.3 0.95608
1.304 0.955742
1.308 0.955368
1.312 0.95498
1.316 0.954592
1.32 0.954205
1.324 0.953817
1.328 0.953429
1.332 0.953041
1.336 0.952654
1.34 0.952266
1.344 0.951878
1.348 0.95149
1.352 0.951103
1.356 0.950715
1.36 0.950327
1.364 0.949939
1.368 0.949552
1.372 0.949164
1.376 0.948776
1.38 0.948389
1.384 0.948001
1.388 0.947613
1.392 0.947201
1.396 0.946771
1.4 0.946341
1.404 0.94591
1.408 0.94548
1.412 0.94505
1.416 0.944619
1.42 0.944189
1.424 0.943759
1.428 0.943329
1.432 0.942898
1.436 0.942468
1.44 0.942038
1.444 0.941607
1.448 0.941177
1.452 0.940747
1.456 0.940317
1.46 0.939886
1.464 0.939456
1.468 0.939026
1.472 0.938595
1.476 0.938165
1.48 0.937735
1.484 0.937304
1.488 0.936874
1.492 0.936428
1.496 0.935904
1.5 0.935381
1.504 0.934858
1.508 0.934334
1.512 0.933811
1.516 0.933287
1.52 0.932764
1.524 0.93224
1.528 0.931717
1.532 0.931193
1.536 0.93067
1.54 0.930146
1.544 0.929623
1.548 0.9291
1.552 0.928576
1.556 0.928053
1.56 0.927529
1.564 0.927006
1.568 0.926482
1.572 0.925959
1.576 0.925435
1.58 0.924912
1.584 0.924388
1.588 0.923865
1.592 0.923341
1.596 0.922738
1.6 0.922131
1.604 0.921524
1.608 0.920917
1.612 0.92031
1.616 0.919702
1.62 0.919095
1.624 0.918488
1.628 0.917881
1.632 0.917274
1.636 0.916667
1.64 0.91606
1.644 0.915452
1.648 0.914845
1.652 0.914238
1.656 0.913631
1.66 0.913024
1.664 0.912417
1.668 0.911809
1.672 0.911202
1.676 0.910595
1.68 0.909988
1.684 0.909381
1.688 0.908774
1.692 0.908166
1.696 0.907492
1.7 0.906793
1.704 0.906094
1.708 0.905395
1.712 0.904696
1.716 0.903996
1.72 0.903297
1.724 0.902598
1.728 0.901899
1.732 0.9012
1.736 0.900501
1.74 0.899802
1.744 0.899103
1.748 0.898404
1.752 0.897705
1.756 0.897006
1.76 0.896307
1.764 0.895608
1.768 0.894909
1.772 0.89421
1.776 0.893511
1.78 0.892812
1.784 0.892113
1.788 0.891414
1.792 0.890715
1.796 0.889965
1.8 0.889167
1.804 0.888369
1.808 0.887572
1.812 0.886774
1.816 0.885977
1.82 0.885179
1.824 0.884381
1.828 0.883584
1.832 0.882786
1.836 0.881988
1.84 0.881191
1.844 0.880393
1.848 0.879595
1.852 0.878798
1.856 0.878
1.86 0.877203
1.864 0.876405
1.868 0.875607
1.872 0.87481
1.876 0.874012
1.88 0.873214
1.884 0.872417
1.888 0.871619
1.892 0.870821
1.896 0.869992
1.9 0.869091
1.904 0.86819
1.908 0.867289
1.912 0.866387
1.916 0.865486
1.92 0.864585
1.924 0.863684
1.928 0.862782
1.932 0.861881
1.936 0.86098
1.94 0.860079
1.944 0.859178
1.948 0.858276
1.952 0.857375
1.956 0.856474
1.96 0.855573
1.964 0.854671
1.968 0.85377
1.972 0.852869
1.976 0.851968
1.98 0.851066
1.984 0.850165
1.988 0.849264
1.992 0.848363
1.996 0.847452
2 0.846442
2.004 0.845433
2.008 0.844423
2.012 0.843413
2.016 0.842403
2.02 0.841393
2.024 0.840384
2.028 0.839374
2.032 0.838364
2.036 0.837354
2.04 0.836345
2.044 0.835335
2.048 0.834325
2.052 0.833315
2.056 0.832305
2.06 0.831296
2.064 0.830286
2.068 0.829276
2.072 0.828266
2.076 0.827256
2.08 0.826247
2.084 0.825237
2.088 0.824227
2.092 0.823217
2.096 0.822208
2.1 0.821102
2.104 0.819981
2.108 0.818861
2.112 0.81774
2.116 0.81662
2.12 0.8155
2.124 0.814379
2.128 0.813259
2.132 0.812139
2.136 0.811018
2.14 0.809898
2.144 0.808777
2.148 0.807657
2.152 0.806537
2.156 0.805416
2.16 0.804296
2.164 0.803176
2.168 0.802055
2.172 0.800935
2.176 0.799815
2.18 0.798694
2.184 0.797574
2.188 0.796453
2.192 0.795333
2.196 0.794213
2.2 0.79302
2.204 0.791788
2.208 0.790557
2.212 0.789325
2.216 0.788093
2.22 0.786862
2.224 0.78563
2.228 0.784398
2.232 0.783167
2.236 0.781935
2.24 0.780703
2.244 0.779472
2.248 0.77824
2.252 0.777008
2.256 0.775777
2.26 0.774545
2.264 0.773313
2.268 0.772082
2.272 0.77085
2.276 0.769618
2.28 0.768387
2.284 0.767155
2.288 0.765923
2.292 0.764692
2.296 0.76346
2.3 0.76218
2.304 0.760838
2.308 0.759496
2.312 0.758154
2.316 0.756812
2.32 0.75547
2.324 0.754127
2.328 0.752785
2.332 0.751443
2.336 0.750101
2.34 0.748759
2.344 0.747416
2.348 0.746074
2.352 0.744732
2.356 0.74339
2.36 0.742048
2.364 0.740706
2.368 0.739363
2.372 0.738021
2.376 0.736679
2.38 0.735337
2.384 0.733995
2.388 0.732653
2.392 0.73131
2.396 0.729968
2.4 0.728603
2.404 0.727153
2.408 0.725704
2.412 0.724254
2.416 0.722805
2.42 0.721355
2.424 0.719905
2.428 0.718456
2.432 0.717006
2.436 0.715557
2.44 0.714107
2.444 0.712658
2.448 0.711208
2.452 0.709759
2.456 0.708309
2.46 0.706859
2.464 0.70541
2.468 0.70396
2.472 0.702511
2.476 0.701061
2.48 0.699612
2.484 0.698162
2.488 0.696713
2.492 0.695263
2.496 0.693813
2.5 0.692364
2.504 0.690812
2.508 0.68926
2.512 0.687708
2.516 0.686157
2.52 0.684605
2.524 0.683053
2.528 0.681501
2.532 0.679949
2.536 0.678397
2.54 0.676846
2.544 0.675294
2.548 0.673742
2.552 0.67219
2.556 0.670638
2.56 0.669086
2.564 0.667535
2.568 0.665983
2.572 0.664431
2.576 0.662879
2.58 0.661327
2.584 0.659775
2.588 0.658224
2.592 0.656672
2.596 0.65512
2.6 0.653568
2.604 0.651942
2.608 0.650296
2.612 0.648651
2.616 0.647005
2.62 0.645359
2.624 0.643713
2.628 0.642067
2.632 0.640421
2.636 0.638775
2.64 0.637129
2.644 0.635483
2.648 0.633837
2.652 0.632191
2.656 0.630545
2.66 0.628899
2.664 0.627253
2.668 0.625607
2.672 0.623961
2.676 0.622315
2.68 0.62067
2.684 0.619023
2.688 0.617378
2.692 0.615732
2.696 0.614086
2.7 0.61244
2.704 0.610746
2.708 0.609015
2.712 0.607284
2.716 0.605554
2.72 0.603823
2.724 0.602092
2.728 0.600362
2.732 0.598631
2.736 0.5969
2.74 0.59517
2.744 0.593439
2.748 0.591708
2.752 0.589978
2.756 0.588247
2.76 0.586516
2.764 0.584786
2.768 0.583055
2.772 0.581324
2.776 0.579594
2.78 0.577863
2.784 0.576132
2.788 0.574402
2.792 0.572671
2.796 0.57094
2.8 0.56921
2.804 0.567453
2.808 0.565649
2.812 0.563845
2.816 0.562041
2.82 0.560237
2.824 0.558433
2.828 0.556629
2.832 0.554825
2.836 0.553021
2.84 0.551217
2.844 0.549413
2.848 0.547609
2.852 0.545805
2.856 0.544001
2.86 0.542197
2.864 0.540393
2.868 0.538588
2.872 0.536784
2.876 0.53498
2.88 0.533176
2.884 0.531372
2.888 0.529568
2.892 0.527764
2.896 0.52596
2.9 0.524156
2.904 0.522344
2.908 0.520479
2.912 0.518614
2.916 0.516748
2.92 0.514883
2.924 0.513018
2.928 0.511153
2.932 0.509288
2.936 0.507423
2.94 0.505557
2.944 0.503692
2.948 0.501827
2.952 0.499962
2.956 0.498097
2.96 0.496231
2.964 0.494366
2.968 0.492501
2.972 0.490636
2.976 0.488771
2.98 0.486905
2.984 0.48504
2.988 0.483175
2.992 0.48131
2.996 0.479445
3 0.477579
3.004 0.475714
3.008 0.473806
3.012 0.471894
3.016 0.469981
3.02 0.468069
3.024 0.466157
3.028 0.464244
3.032 0.462332
3.036 0.46042
3.04 0.458507
3.044 0.456595
3.048 0.454683
3.052 0.45277
3.056 0.450858
3.06 0.448945
3.064 0.447033
3.068 0.445121
3.072 0.443208
3.076 0.441296
3.08 0.439384
3.084 0.437471
3.088 0.435559
3.092 0.433647
3.096 0.431734
3.1 0.429822
3.104 0.42791
3.108 0.425974
3.112 0.424029
3.116 0.422084
3.12 0.420138
3.124 0.418193
3.128 0.416248
3.132 0.414302
3.136 0.412357
3.14 0.410411
3.144 0.408466
3.148 0.406521
3.152 0.404575
3.156 0.40263
3.16 0.400685
3.164 0.398739
3.168 0.396794
3.172 0.394849
3.176 0.392903
3.18 0.390958
3.184 0.389012
3.188 0.387067
3.192 0.385122
3.196 0.383176
3.2 0.381231
3.204 0.379286
3.208 0.377331
3.212 0.375367
3.216 0.373403
3.22 0.371439
3.224 0.369475
3.228 0.367511
3.232 0.365547
3.236 0.363583
3.24 0.361619
3.244 0.359654
3.248 0.35769
3.252 0.355726
3.256 0.353762
3.26 0.351798
3.264 0.349834
3.268 0.34787
3.272 0.345906
3.276 0.343942
3.28 0.341978
3.284 0.340014
3.288 0.33805
3.292 0.336085
3.296 0.334121
3.3 0.332157
3.304 0.330193
3.308 0.328228
3.312 0.326259
3.316 0.32429
3.32 0.322322
3.324 0.320353
3.328 0.318384
3.332 0.316415
3.336 0.314447
3.34 0.312478
3.344 0.310509
3.348 0.30854
3.352 0.306572
3.356 0.304603
3.36 0.302634
3.364 0.300665
3.368 0.298697
3.372 0.296728
3.376 0.294759
3.38 0.29279
3.384 0.290822
3.388 0.288853
3.392 0.286884
3.396 0.284915
3.4 0.282947
3.404 0.280978
3.408 0.279009
3.412 0.277046
3.416 0.275083
3.42 0.273119
3.424 0.271156
3.428 0.269193
3.432 0.267229
3.436 0.265266
3.44 0.263303
3.444 0.261339
3.448 0.259376
3.452 0.257413
3.456 0.25545
3.46 0.253486
3.464 0.251523
3.468 0.24956
3.472 0.247596
3.476 0.245633
3.48 0.24367
3.484 0.241706
3.488 0.239743
3.492 0.23778
3.496 0.235817
3.5 0.233853
3.504 0.23189
3.508 0.229927
3.512 0.228045
3.516 0.226181
3.52 0.224317
3.524 0.222453
3.528 0.220588
3.532 0.218724
3.536 0.21686
3.54 0.214996
3.544 0.213132
3.548 0.211268
3.552 0.209403
3.556 0.207539
3.56 0.205675
3.564 0.203811
3.568 0.201947
3.572 0.200083
3.576 0.198218
3.58 0.196354
3.584 0.19449
3.588 0.192626
3.592 0.190762
3.596 0.188898
3.6 0.187033
3.604 0.185169
3.608 0.183305
3.612 0.181414
3.616 0.179489
3.62 0.177564
3.624 0.175639
3.628 0.173713
3.632 0.171788
3.636 0.169863
3.64 0.167938
3.644 0.166013
3.648 0.164088
3.652 0.162163
3.656 0.160237
3.66 0.158312
3.664 0.156387
3.668 0.154462
3.672 0.152537
3.676 0.150612
3.68 0.148687
3.684 0.146761
3.688 0.144836
3.692 0.142911
3.696 0.140993
3.7 0.139095
3.704 0.137196
3.708 0.135298
3.712 0.133399
3.716 0.1315
3.72 0.129602
3.724 0.127703
3.728 0.125805
3.732 0.123906
3.736 0.122007
3.74 0.120109
3.744 0.11821
3.748 0.116312
3.752 0.114413
3.756 0.112515
3.76 0.110616
3.764 0.108717
3.768 0.106835
3.772 0.104962
3.776 0.103089
3.78 0.101216
3.784 0.0993433
3.788 0.0974704
3.792 0.0955973
3.796 0.0937244
3.8 0.0918514
3.804 0.0899785
3.808 0.0881054
3.812 0.0862324
3.816 0.0843595
3.82 0.0824864
3.824 0.0806135
3.828 0.0787618
3.832 0.0769114
3.836 0.0750609
3.84 0.0732105
3.844 0.07136
3.848 0.0695097
3.852 0.0676592
3.856 0.0658088
3.86 0.0639583
3.864 0.0621079
3.868 0.0602574
3.872 0.058407
3.876 0.0565707
3.88 0.0547405
3.884 0.0529102
3.888 0.05108
3.892 0.0492497
3.896 0.0474195
3.9 0.0455892
3.904 0.043759
3.908 0.0419287
3.912 0.0400984
3.916 0.0382761
3.92 0.0364618
3.924 0.0346476
3.928 0.0328333
3.932 0.0310191
3.936 0.0292047
3.94 0.0273905
3.944 0.0255762
3.948 0.023762
3.952 0.0219619
3.956 0.0201621
3.96 0.0183621
3.964 0.0165623
3.968 0.0147623
3.972 0.0129624
3.976 0.0111625
3.98 0.00979712
3.984 0.00847706
3.988 0.0071571
3.992 0.00583704
3.996 0.00451707
4 0.00319701


==> Data/theta_exp03_dt327_de64_al05_t1000.csv <==
r/r2 Result
0 0.991862
0.04 0.991288
0.08 0.990194
0.12 0.988339
0.16 0.98517
0.2 0.981238
0.24 0.97565
0.28 0.968411
0.32 0.960077
0.36 0.948531
0.4 0.934966
0.44 0.918747
0.48 0.896877
0.52 0.87213
0.56 0.841832
0.6 0.808457
0.64 0.773194
0.68 0.734096
0.72 0.69061
0.76 0.641948
0.8 0.582487
0.84 0.519049
0.88 0.452704
0.92 0.390196
0.96 0.335098
1 0.286437
1.04 0.247608
1.08 0.216976
1.12 0.193388
1.16 0.175649
1.2 0.16222
1.24 0.151489
1.28 0.144239
1.32 0.138076
1.36 0.133744
1.4 0.129936
1.44 0.127644
1.48 0.125351
1.52 0.12368
1.56 0.122254
1.6 0.120871
1.64 0.119663
1.68 0.118454
1.72 0.117318
1.76 0.116216
1.8 0.115108
1.84 0.113965
1.88 0.112821
1.92 0.111597
1.96 0.110326
2 0.10904
2.04 0.107631
2.08 0.106222
2.12 0.104731
2.16 0.103183
2.2 0.101625
2.24 0.0999411
2.28 0.0982569
2.32 0.0965133
2.36 0.0947199
2.4 0.0929243
2.44 0.0910303
2.48 0.0891364
2.52 0.0871967
2.56 0.0852113
2.6 0.0832259
2.64 0.0811562
2.68 0.0790846
2.72 0.0769762
2.76 0.074824
2.8 0.0726718
2.84 0.0704489
2.88 0.0682211
2.92 0.0659576
2.96 0.0636433
3 0.061329
3.04 0.0589406
3.08 0.0565432
3.12 0.0541171
3.16 0.051642
3.2 0.049167
3.24 0.046633
3.28 0.0440885
3.32 0.0415303
3.36 0.0389441
3.4 0.0363579
3.44 0.0337765
3.48 0.0311964
3.52 0.0286425
3.56 0.0261553
3.6 0.0236681
3.64 0.021192
3.68 0.0187199
3.72 0.0162842
3.76 0.0138703
3.8 0.0115028
3.84 0.00915666
3.88 0.0068379
3.92 0.00455254
3.96 0.00229333
4 0.000534386


==> Data/theta_exp03_dt327_de64_al05_t1000_far.csv <==
r/r2 Result
0 0.995424
0.04 0.995394
0.08 0.995363
0.12 0.995238
0.16 0.995086
0.2 0.994906
0.24 0.99467
0.28 0.994383
0.32 0.994064
0.36 0.993666
0.4 0.993228
0.44 0.992738
0.48 0.992162
0.52 0.991543
0.56 0.99084
0.6 0.990055
0.64 0.989218
0.68 0.988241
0.72 0.987202
0.76 0.986091
0.8 0.984848
0.84 0.983506
0.88 0.98202
0.92 0.980385
0.96 0.978606
1 0.976639
1.04 0.974459
1.08 0.972169
1.12 0.969687
1.16 0.96699
1.2 0.964086
1.24 0.961019
1.28 0.957624
1.32 0.954046
1.36 0.950161
1.4 0.946167
1.44 0.941858
1.48 0.937548
1.52 0.932566
1.56 0.927319
1.6 0.921907
1.64 0.915817
1.68 0.909726
1.72 0.903018
1.76 0.89601
1.8 0.888853
1.84 0.880864
1.88 0.872876
1.92 0.864231
1.96 0.855201
2 0.846054
2.04 0.835946
2.08 0.825837
2.12 0.815079
2.16 0.803865
2.2 0.792578
2.24 0.780248
2.28 0.767918
2.32 0.754989
2.36 0.741555
2.4 0.728098
2.44 0.713595
2.48 0.699092
2.52 0.684083
2.56 0.668567
2.6 0.653051
2.64 0.63661
2.68 0.620149
2.72 0.603304
2.76 0.586001
2.8 0.568698
2.84 0.55071
2.88 0.532674
2.92 0.514387
2.96 0.495742
3 0.477096
3.04 0.458035
3.08 0.438922
3.12 0.419689
3.16 0.400252
3.2 0.380814
3.24 0.36122
3.28 0.341597
3.32 0.32196
3.36 0.302289
3.4 0.28262
3.44 0.262997
3.48 0.243386
3.52 0.224055
3.56 0.205434
3.6 0.186814
3.64 0.167742
3.68 0.148514
3.72 0.129451
3.76 0.110487
3.8 0.0917448
3.84 0.0731248
3.88 0.0546725
3.92 0.0364096
3.96 0.0183304
4 0.00319017


==> Data/theta_exp03_dt327_de82_al05_ptt_t1000.csv <==
r/r2 Result
0 0.998045
0.004 0.998023
0.008 0.998
0.012 0.997977
0.016 0.997955
0.02 0.997932
0.024 0.997909
0.028 0.997887
0.032 0.997864
0.036 0.997842
0.04 0.997819
0.044 0.997796
0.048 0.997774
0.052 0.997751
0.056 0.997728
0.06 0.997706
0.064 0.99768
0.068 0.997603
0.072 0.997526
0.076 0.997449
0.08 0.997372
0.084 0.997295
0.088 0.997217
0.092 0.99714
0.096 0.997063
0.1 0.996986
0.104 0.996909
0.108 0.996832
0.112 0.996755
0.116 0.996678
0.12 0.996601
0.124 0.996523
0.128 0.996438
0.132 0.99628
0.136 0.996123
0.14 0.995965
0.144 0.995808
0.148 0.99565
0.152 0.995493
0.156 0.995335
0.16 0.995178
0.164 0.99502
0.168 0.994863
0.172 0.994705
0.176 0.994548
0.18 0.99439
0.184 0.994233
0.188 0.994075
0.192 0.993898
0.196 0.993619
0.2 0.993339
0.204 0.993059
0.208 0.992779
0.212 0.9925
0.216 0.99222
0.22 0.99194
0.224 0.991661
0.228 0.991381
0.232 0.991101
0.236 0.990822
0.24 0.990542
0.244 0.990262
0.248 0.989982
0.252 0.989703
0.256 0.989385
0.26 0.988928
0.264 0.988472
0.268 0.988015
0.272 0.987558
0.276 0.987101
0.28 0.986644
0.284 0.986188
0.288 0.985731
0.292 0.985274
0.296 0.984817
0.3 0.98436
0.304 0.983904
0.308 0.983447
0.312 0.98299
0.316 0.982533
0.32 0.98201
0.324 0.981304
0.328 0.980598
0.332 0.979892
0.336 0.979186
0.34 0.97848
0.344 0.977775
0.348 0.977069
0.352 0.976363
0.356 0.975657
0.36 0.974951
0.364 0.974245
0.368 0.973539
0.372 0.972834
0.376 0.972128
0.38 0.971422
0.384 0.970601
0.388 0.969536
0.392 0.968472
0.396 0.967407
0.4 0.966342
0.404 0.965278
0.408 0.964213
0.412 0.963148
0.416 0.962084
0.42 0.961019
0.424 0.959954
0.428 0.95889
0.432 0.957825
0.436 0.95676
0.44 0.955696
0.444 0.954631
0.448 0.953363
0.452 0.951753
0.456 0.950144
0.46 0.948535
0.464 0.946925
0.468 0.945316
0.472 0.943707
0.476 0.942097
0.48 0.940488
0.484 0.938879
0.488 0.937269
0.492 0.93566
0.496 0.934051
0.5 0.932441
0.504 0.930832
0.508 0.929223
0.512 0.927304
0.516 0.924972
0.52 0.922639
0.524 0.920307
0.528 0.917975
0.532 0.915642
0.536 0.91331
0.54 0.910978
0.544 0.908646
0.548 0.906313
0.552 0.903981
0.556 0.901649
0.56 0.899316
0.564 0.896984
0.568 0.894652
0.572 0.892319
0.576 0.889702
0.58 0.886779
0.584 0.883855
0.588 0.880931
0.592 0.878007
0.596 0.875083
0.6 0.87216
0.604 0.869236
0.608 0.866312
0.612 0.863388
0.616 0.860464
0.62 0.857541
0.624 0.854617
0.628 0.851693
0.632 0.848769
0.636 0.845845
0.64 0.842671
0.644 0.839277
0.648 0.835884
0.652 0.83249
0.656 0.829097
0.66 0.825703
0.664 0.82231
0.668 0.818916
0.672 0.815523
0.676 0.812129
0.68 0.808736
0.684 0.805342
0.688 0.801949
0.692 0.798555
0.696 0.795162
0.7 0.791768
0.704 0.787649
0.708 0.783022
0.712 0.778394
0.716 0.773767
0.72 0.769139
0.724 0.764512
0.728 0.759884
0.732 0.755256
0.736 0.750629
0.74 0.746001
0.744 0.741374
0.748 0.736746
0.752 0.732119
0.756 0.727491
0.76 0.722864
0.764 0.718236
0.768 0.712364
0.772 0.705795
0.776 0.699226
0.78 0.692657
0.784 0.686088
0.788 0.679519
0.792 0.672951
0.796 0.666382
0.8 0.659813
0.804 0.653244
0.808 0.646675
0.812 0.640107
0.816 0.633538
0.82 0.626969
0.824 0.6204
0.828 0.612858
0.832 0.60526
0.836 0.597663
0.84 0.590065
0.844 0.582468
0.848 0.574871
0.852 0.567273
0.856 0.559676
0.86 0.552078
0.864 0.544481
0.868 0.536883
0.872 0.529286
0.876 0.521917
0.88 0.514646
0.884 0.507374
0.888 0.500103
0.892 0.492832
0.896 0.485561
0.9 0.478289
0.904 0.471018
0.908 0.463747
0.912 0.456476
0.916 0.449515
0.92 0.44287
0.924 0.436225
0.928 0.429579
0.932 0.422934
0.936 0.416289
0.94 0.409644
0.944 0.402999
0.948 0.396354
0.952 0.39041
0.956 0.384471
0.96 0.378533
0.964 0.372594
0.968 0.366656
0.972 0.360718
0.976 0.354779
0.98 0.349253
0.984 0.34377
0.988 0.338287
0.992 0.332804
0.996 0.32732
1 0.321837
1.004 0.317024
1.008 0.312211
1.012 0.307397
1.016 0.302584
1.02 0.297771
1.024 0.29303
1.028 0.288986
1.032 0.284942
1.036 0.280898
1.04 0.276855
1.044 0.272811
1.048 0.268767
1.052 0.264729
1.056 0.261434
1.06 0.25814
1.064 0.254845
1.068 0.25155
1.072 0.248256
1.076 0.244961
1.08 0.241667
1.084 0.238372
1.088 0.235423
1.092 0.232813
1.096 0.230203
1.1 0.227594
1.104 0.224984
1.108 0.222374
1.112 0.219765
1.116 0.217155
1.12 0.214546
1.124 0.211936
1.128 0.209543
1.132 0.207659
1.136 0.205774
1.14 0.20389
1.144 0.202006
1.148 0.200121
1.152 0.198237
1.156 0.196352
1.16 0.194468
1.164 0.192584
1.168 0.190699
1.172 0.188815
1.176 0.186965
1.18 0.185727
1.184 0.18449
1.188 0.183252
1.192 0.182015
1.196 0.180777
1.2 0.179539
1.204 0.178302
1.208 0.177064
1.212 0.175827
1.216 0.174589
1.22 0.173351
1.224 0.172114
1.228 0.170876
1.232 0.169639
1.236 0.168546
1.24 0.167714
1.244 0.166882
1.248 0.16605
1.252 0.165218
1.256 0.164385
1.26 0.163553
1.264 0.162721
1.268 0.161889
1.272 0.161057
1.276 0.160224
1.28 0.159392
1.284 0.15856
1.288 0.157728
1.292 0.156896
1.296 0.156063
1.3 0.155231
1.304 0.154399
1.308 0.153819
1.312 0.153335
1.316 0.15285
1.32 0.152366
1.324 0.151882
1.328 0.151397
1.332 0.150913
1.336 0.150429
1.34 0.149944
1.344 0.14946
1.348 0.148976
1.352 0.148491
1.356 0.148007
1.36 0.147523
1.364 0.147038
1.368 0.146554
1.372 0.14607
1.376 0.145585
1.38 0.145101
1.384 0.144617
1.388 0.144132
1.392 0.143791
1.396 0.14356
1.4 0.14333
1.404 0.143099
1.408 0.142868
1.412 0.142637
1.416 0.142406
1.42 0.142175
1.424 0.141945
1.428 0.141714
1.432 0.141483
1.436 0.141252
1.44 0.141021
1.444 0.14079
1.448 0.14056
1.452 0.140329
1.456 0.140098
1.46 0.139867
1.464 0.139636
1.468 0.139406
1.472 0.139175
1.476 0.138944
1.48 0.138713
1.484 0.138482
1.488 0.138251
1.492 0.138036
1.496 0.137893
1.5 0.137751
1.504 0.137609
1.508 0.137466
1.512 0.137324
1.516 0.137181
1.52 0.137039
1.524 0.136897
1.528 0.136754
1.532 0.136612
1.536 0.13647
1.54 0.136327
1.544 0.136185
1.548 0.136042
1.552 0.1359
1.556 0.135758
1.56 0.135615
1.564 0.135473
1.568 0.13533
1.572 0.135188
1.576 0.135046
1.58 0.134903
1.584 0.134761
1.588 0.134619
1.592 0.134476
1.596 0.134355
1.6 0.134235
1.604 0.134115
1.608 0.133994
1.612 0.133874
1.616 0.133754
1.62 0.133634
1.624 0.133513
1.628 0.133393
1.632 0.133273
1.636 0.133153
1.64 0.133033
1.644 0.132912
1.648 0.132792
1.652 0.132672
1.656 0.132552
1.66 0.132432
1.664 0.132311
1.668 0.132191
1.672 0.132071
1.676 0.131951
1.68 0.131831
1.684 0.13171
1.688 0.13159
1.692 0.13147
1.696 0.131367
1.7 0.13127
1.704 0.131173
1.708 0.131076
1.712 0.13098
1.716 0.130883
1.72 0.130786
1.724 0.130689
1.728 0.130592
1.732 0.130495
1.736 0.130399
1.74 0.130302
1.744 0.130205
1.748 0.130108
1.752 0.130011
1.756 0.129914
1.76 0.129818
1.764 0.129721
1.768 0.129624
1.772 0.129527
1.776 0.12943
1.78 0.129333
1.784 0.129237
1.788 0.12914
1.792 0.129043
1.796 0.128948
1.8 0.128856
1.804 0.128763
1.808 0.128671
1.812 0.128578
1.816 0.128486
1.82 0.128393
1.824 0.128301
1.828 0.128208
1.832 0.128116
1.836 0.128023
1.84 0.12793
1.844 0.127838
1.848 0.127745
1.852 0.127653
1.856 0.12756
1.86 0.127468
1.864 0.127375
1.868 0.127283
1.872 0.12719
1.876 0.127098
1.88 0.127005
1.884 0.126912
1.888 0.12682
1.892 0.126727
1.896 0.126631
1.9 0.126528
1.904 0.126424
1.908 0.12632
1.912 0.126216
1.916 0.126113
1.92 0.126009
1.924 0.125905
1.928 0.125801
1.932 0.125697
1.936 0.125594
1.94 0.12549
1.944 0.125386
1.948 0.125282
1.952 0.125178
1.956 0.125075
1.96 0.124971
1.964 0.124867
1.968 0.124763
1.972 0.12466
1.976 0.124556
1.98 0.124452
1.984 0.124348
1.988 0.124244
1.992 0.124141
1.996 0.124036
2 0.123917
2.004 0.123798
2.008 0.123679
2.012 0.12356
2.016 0.123441
2.02 0.123323
2.024 0.123204
2.028 0.123085
2.032 0.122966
2.036 0.122847
2.04 0.122728
2.044 0.12261
2.048 0.122491
2.052 0.122372
2.056 0.122253
2.06 0.122134
2.064 0.122015
2.068 0.121897
2.072 0.121778
2.076 0.121659
2.08 0.12154
2.084 0.121421
2.088 0.121302
2.092 0.121184
2.096 0.121065
2.1 0.120931
2.104 0.120795
2.108 0.120659
2.112 0.120523
2.116 0.120387
2.12 0.120251
2.124 0.120115
2.128 0.119979
2.132 0.119843
2.136 0.119707
2.14 0.119571
2.144 0.119435
2.148 0.119299
2.152 0.119163
2.156 0.119027
2.16 0.118891
2.164 0.118755
2.168 0.118619
2.172 0.118483
2.176 0.118347
2.18 0.118211
2.184 0.118076
2.188 0.11794
2.192 0.117804
2.196 0.117668
2.2 0.11752
2.204 0.117366
2.208 0.117211
2.212 0.117057
2.216 0.116903
2.22 0.116749
2.224 0.116594
2.228 0.11644
2.232 0.116286
2.236 0.116132
2.24 0.115978
2.244 0.115823
2.248 0.115669
2.252 0.115515
2.256 0.115361
2.26 0.115207
2.264 0.115052
2.268 0.114898
2.272 0.114744
2.276 0.11459
2.28 0.114435
2.284 0.114281
2.288 0.114127
2.292 0.113973
2.296 0.113819
2.3 0.113657
2.304 0.113485
2.308 0.113313
2.312 0.113141
2.316 0.112969
2.32 0.112797
2.324 0.112625
2.328 0.112453
2.332 0.112282
2.336 0.11211
2.34 0.111938
2.344 0.111766
2.348 0.111594
2.352 0.111422
2.356 0.11125
2.36 0.111078
2.364 0.110907
2.368 0.110735
2.372 0.110563
2.376 0.110391
2.38 0.110219
2.384 0.110047
2.388 0.109875
2.392 0.109703
2.396 0.109531
2.4 0.109356
2.404 0.109168
2.408 0.108979
2.412 0.108791
2.416 0.108603
2.42 0.108414
2.424 0.108226
2.428 0.108038
2.432 0.10785
2.436 0.107661
2.44 0.107473
2.444 0.107285
2.448 0.107096
2.452 0.106908
2.456 0.10672
2.46 0.106531
2.464 0.106343
2.468 0.106155
2.472 0.105966
2.476 0.105778
2.48 0.10559
2.484 0.105402
2.488 0.105213
2.492 0.105025
2.496 0.104837
2.5 0.104648
2.504 0.104444
2.508 0.10424
2.512 0.104036
2.516 0.103832
2.52 0.103628
2.524 0.103424
2.528 0.10322
2.532 0.103016
2.536 0.102812
2.54 0.102608
2.544 0.102404
2.548 0.1022
2.552 0.101996
2.556 0.101792
2.56 0.101588
2.564 0.101384
2.568 0.10118
2.572 0.100976
2.576 0.100772
2.58 0.100568
2.584 0.100364
2.588 0.10016
2.592 0.0999557
2.596 0.0997517
2.6 0.0995477
2.604 0.0993315
2.608 0.099112
2.612 0.0988924
2.616 0.0986729
2.62 0.0984533
2.624 0.0982338
2.628 0.0980143
2.632 0.0977947
2.636 0.0975752
2.64 0.0973556
2.644 0.0971361
2.648 0.0969165
2.652 0.096697
2.656 0.0964775
2.66 0.0962579
2.664 0.0960384
2.668 0.0958188
2.672 0.0955993
2.676 0.0953797
2.68 0.0951602
2.684 0.0949406
2.688 0.0947211
2.692 0.0945016
2.696 0.094282
2.7 0.0940625
2.704 0.0938345
2.708 0.0936002
2.712 0.0933658
2.716 0.0931314
2.72 0.0928971
2.724 0.0926627
2.728 0.0924283
2.732 0.092194
2.736 0.0919596
2.74 0.0917252
2.744 0.0914909
2.748 0.0912565
2.752 0.0910221
2.756 0.0907877
2.76 0.0905534
2.764 0.090319
2.768 0.0900846
2.772 0.0898503
2.776 0.0896159
2.78 0.0893815
2.784 0.0891472
2.788 0.0889128
2.792 0.0886784
2.796 0.0884441
2.8 0.0882097
2.804 0.0879703
2.808 0.0877216
2.812 0.087473
2.816 0.0872243
2.82 0.0869756
2.824 0.0867269
2.828 0.0864782
2.832 0.0862295
2.836 0.0859809
2.84 0.0857322
2.844 0.0854835
2.848 0.0852348
2.852 0.0849862
2.856 0.0847375
2.86 0.0844888
2.864 0.0842401
2.868 0.0839914
2.872 0.0837428
2.876 0.0834941
2.88 0.0832454
2.884 0.0829967
2.888 0.082748
2.892 0.0824994
2.896 0.0822507
2.9 0.082002
2.904 0.0817514
2.908 0.0814876
2.912 0.0812239
2.916 0.0809602
2.92 0.0806965
2.924 0.0804328
2.928 0.0801691
2.932 0.0799053
2.936 0.0796416
2.94 0.0793779
2.944 0.0791142
2.948 0.0788505
2.952 0.0785868
2.956 0.078323
2.96 0.0780593
2.964 0.0777956
2.968 0.0775319
2.972 0.0772682
2.976 0.0770044
2.98 0.0767407
2.984 0.076477
2.988 0.0762133
2.992 0.0759496
2.996 0.0756858
3 0.0754221
3.004 0.0751584
3.008 0.0748808
3.012 0.074602
3.016 0.0743231
3.02 0.0740442
3.024 0.0737653
3.028 0.0734865
3.032 0.0732076
3.036 0.0729287
3.04 0.0726498
3.044 0.072371
3.048 0.0720921
3.052 0.0718132
3.056 0.0715343
3.06 0.0712555
3.064 0.0709766
3.068 0.0706977
3.072 0.0704189
3.076 0.07014
3.08 0.0698611
3.084 0.0695822
3.088 0.0693034
3.092 0.0690245
3.096 0.0687456
3.1 0.0684667
3.104 0.0681879
3.108 0.0678988
3.112 0.0676054
3.116 0.067312
3.12 0.0670185
3.124 0.0667251
3.128 0.0664317
3.132 0.0661382
3.136 0.0658448
3.14 0.0655513
3.144 0.0652579
3.148 0.0649645
3.152 0.064671
3.156 0.0643776
3.16 0.0640841
3.164 0.0637907
3.168 0.0634973
3.172 0.0632038
3.176 0.0629104
3.18 0.062617
3.184 0.0623235
3.188 0.0620301
3.192 0.0617367
3.196 0.0614432
3.2 0.0611498
3.204 0.0608564
3.208 0.0605566
3.212 0.0602501
3.216 0.0599436
3.22 0.0596371
3.224 0.0593305
3.228 0.059024
3.232 0.0587175
3.236 0.0584109
3.24 0.0581044
3.244 0.0577979
3.248 0.0574914
3.252 0.0571848
3.256 0.0568783
3.26 0.0565718
3.264 0.0562652
3.268 0.0559587
3.272 0.0556522
3.276 0.0553457
3.28 0.0550391
3.284 0.0547326
3.288 0.0544261
3.292 0.0541196
3.296 0.053813
3.3 0.0535065
3.304 0.0532
3.308 0.0528911
3.312 0.0525759
3.316 0.0522607
3.32 0.0519454
3.324 0.0516302
3.328 0.0513149
3.332 0.0509997
3.336 0.0506844
3.34 0.0503692
3.344 0.0500539
3.348 0.0497387
3.352 0.0494234
3.356 0.0491082
3.36 0.0487929
3.364 0.0484777
3.368 0.0481624
3.372 0.0478472
3.376 0.0475319
3.38 0.0472167
3.384 0.0469014
3.388 0.0465862
3.392 0.0462709
3.396 0.0459557
3.4 0.0456404
3.404 0.0453252
3.408 0.0450098
3.412 0.0446906
3.416 0.0443714
3.42 0.0440522
3.424 0.043733
3.428 0.0434139
3.432 0.0430947
3.436 0.0427755
3.44 0.0424563
3.444 0.0421371
3.448 0.0418179
3.452 0.0414987
3.456 0.0411796
3.46 0.0408604
3.464 0.0405412
3.468 0.040222
3.472 0.0399028
3.476 0.0395836
3.48 0.0392645
3.484 0.0389453
3.488 0.0386261
3.492 0.0383069
3.496 0.0379877
3.5 0.0376685
3.504 0.0373494
3.508 0.0370302
3.512 0.0367177
3.516 0.0364065
3.52 0.0360954
3.524 0.0357842
3.528 0.0354731
3.532 0.035162
3.536 0.0348508
3.54 0.0345397
3.544 0.0342285
3.548 0.0339174
3.552 0.0336063
3.556 0.0332951
3.56 0.032984
3.564 0.0326729
3.568 0.0323617
3.572 0.0320506
3.576 0.0317394
3.58 0.0314283
3.584 0.0311172
3.588 0.030806
3.592 0.0304949
3.596 0.0301838
3.6 0.0298726
3.604 0.0295615
3.608 0.0292503
3.612 0.0289395
3.616 0.028629
3.62 0.0283186
3.624 0.0280081
3.628 0.0276976
3.632 0.0273872
3.636 0.0270767
3.64 0.0267663
3.644 0.0264558
3.648 0.0261454
3.652 0.0258349
3.656 0.0255244
3.66 0.025214
3.664 0.0249035
3.668 0.024593
3.672 0.0242826
3.676 0.0239721
3.68 0.0236617
3.684 0.0233512
3.688 0.0230408
3.692 0.0227303
3.696 0.0224217
3.7 0.022118
3.704 0.0218143
3.708 0.0215106
3.712 0.0212069
3.716 0.0209031
3.72 0.0205994
3.724 0.0202957
3.728 0.019992
3.732 0.0196883
3.736 0.0193846
3.74 0.0190809
3.744 0.0187772
3.748 0.0184735
3.752 0.0181698
3.756 0.0178661
3.76 0.0175623
3.764 0.0172587
3.768 0.0169588
3.772 0.0166611
3.776 0.0163634
3.78 0.0160658
3.784 0.0157681
3.788 0.0154704
3.792 0.0151727
3.796 0.0148751
3.8 0.0145774
3.804 0.0142797
3.808 0.013982
3.812 0.0136844
3.816 0.0133867
3.82 0.013089
3.824 0.0127913
3.828 0.0124969
3.832 0.0122028
3.836 0.0119086
3.84 0.0116144
3.844 0.0113202
3.848 0.011026
3.852 0.0107318
3.856 0.0104377
3.86 0.0101435
3.864 0.00984931
3.868 0.00955512
3.872 0.00926095
3.876 0.0089687
3.88 0.0086773
3.884 0.00838589
3.888 0.0080945
3.892 0.00780308
3.896 0.00751169
3.9 0.00722027
3.904 0.00692888
3.908 0.00663746
3.912 0.00634605
3.916 0.00605644
3.92 0.00576862
3.924 0.00548083
3.928 0.00519301
3.932 0.00490521
3.936 0.0046174
3.94 0.0043296
3.944 0.00404178
3.948 0.00375399
3.952 0.00346929
3.956 0.00318463
3.96 0.00289995
3.964 0.0026153
3.968 0.00233062
3.972 0.00204596
3.976 0.00176128
3.98 0.00157231
3.984 0.00139331
3.988 0.00121432
3.992 0.00103532
3.996 0.00085633
4 0.000677329


==> Data/theta_exp03_dt327_de82_al05_ptt_t1000_far.csv <==
r/r2 Result
0 0.999104
0.004 0.999103
0.008 0.999102
0.012 0.999101
0.016 0.9991
0.02 0.999099
0.024 0.999098
0.028 0.999097
0.032 0.999096
0.036 0.999095
0.04 0.999094
0.044 0.999093
0.048 0.999092
0.052 0.99909
0.056 0.999089
0.06 0.999088
0.064 0.999087
0.068 0.999084
0.072 0.999081
0.076 0.999078
0.08 0.999075
0.084 0.999072
0.088 0.999069
0.092 0.999066
0.096 0.999062
0.1 0.999059
0.104 0.999056
0.108 0.999053
0.112 0.99905
0.116 0.999047
0.12 0.999044
0.124 0.999041
0.128 0.999037
0.132 0.999032
0.136 0.999026
0.14 0.999021
0.144 0.999015
0.148 0.99901
0.152 0.999004
0.156 0.998999
0.16 0.998993
0.164 0.998988
0.168 0.998982
0.172 0.998977
0.176 0.998971
0.18 0.998966
0.184 0.99896
0.188 0.998955
0.192 0.998949
0.196 0.998942
0.2 0.998934
0.204 0.998926
0.208 0.998919
0.212 0.998911
0.216 0.998904
0.22 0.998896
0.224 0.998889
0.228 0.998881
0.232 0.998874
0.236 0.998866
0.24 0.998858
0.244 0.998851
0.248 0.998843
0.252 0.998836
0.256 0.998828
0.26 0.998817
0.264 0.998807
0.268 0.998797
0.272 0.998787
0.276 0.998776
0.28 0.998766
0.284 0.998756
0.288 0.998746
0.292 0.998735
0.296 0.998725
0.3 0.998715
0.304 0.998705
0.308 0.998694
0.312 0.998684
0.316 0.998674
0.32 0.998663
0.324 0.998648
0.328 0.998634
0.332 0.99862
0.336 0.998606
0.34 0.998591
0.344 0.998577
0.348 0.998563
0.352 0.998549
0.356 0.998534
0.36 0.99852
0.364 0.998506
0.368 0.998492
0.372 0.998477
0.376 0.998463
0.38 0.998449
0.384 0.998434
0.388 0.998416
0.392 0.998399
0.396 0.998382
0.4 0.998364
0.404 0.998347
0.408 0.99833
0.412 0.998313
0.416 0.998295
0.42 0.998278
0.424 0.998261
0.428 0.998243
0.432 0.998226
0.436 0.998209
0.44 0.998192
0.444 0.998174
0.448 0.998155
0.452 0.998134
0.456 0.998112
0.46 0.998091
0.464 0.998069
0.468 0.998047
0.472 0.998026
0.476 0.998004
0.48 0.997983
0.484 0.997961
0.488 0.99794
0.492 0.997918
0.496 0.997896
0.5 0.997875
0.504 0.997853
0.508 0.997832
0.512 0.997808
0.516 0.997781
0.52 0.997753
0.524 0.997726
0.528 0.997699
0.532 0.997672
0.536 0.997645
0.54 0.997618
0.544 0.997591
0.548 0.997564
0.552 0.997537
0.556 0.997509
0.56 0.997482
0.564 0.997455
0.568 0.997428
0.572 0.997401
0.576 0.997371
0.58 0.997339
0.584 0.997307
0.588 0.997275
0.592 0.997242
0.596 0.99721
0.6 0.997178
0.604 0.997146
0.608 0.997114
0.612 0.997081
0.616 0.997049
0.62 0.997017
0.624 0.996985
0.628 0.996953
0.632 0.99692
0.636 0.996888
0.64 0.996852
0.644 0.996812
0.648 0.996772
0.652 0.996733
0.656 0.996693
0.66 0.996653
0.664 0.996613
0.668 0.996573
0.672 0.996534
0.676 0.996494
0.68 0.996454
0.684 0.996414
0.688 0.996375
0.692 0.996335
0.696 0.996295
0.7 0.996255
0.704 0.996211
0.708 0.996164
0.712 0.996117
0.716 0.99607
0.72 0.996023
0.724 0.995976
0.728 0.995929
0.732 0.995882
0.736 0.995835
0.74 0.995788
0.744 0.995741
0.748 0.995694
0.752 0.995647
0.756 0.9956
0.76 0.995553
0.764 0.995506
0.768 0.995454
0.772 0.995399
0.776 0.995343
0.78 0.995288
0.784 0.995233
0.788 0.995178
0.792 0.995122
0.796 0.995067
0.8 0.995012
0.804 0.994957
0.808 0.994901
0.812 0.994846
0.816 0.994791
0.82 0.994736
0.824 0.99468
0.828 0.994614
0.832 0.994548
0.836 0.994481
0.84 0.994414
0.844 0.994348
0.848 0.994281
0.852 0.994214
0.856 0.994148
0.86 0.994081
0.864 0.994014
0.868 0.993948
0.872 0.993881
0.876 0.993808
0.88 0.993734
0.884 0.993659
0.888 0.993584
0.892 0.993509
0.896 0.993434
0.9 0.993359
0.904 0.993284
0.908 0.993209
0.912 0.993134
0.916 0.993055
0.92 0.992971
0.924 0.992888
0.928 0.992805
0.932 0.992722
0.936 0.992638
0.94 0.992555
0.944 0.992472
0.948 0.992389
0.952 0.992297
0.956 0.992204
0.96 0.992112
0.964 0.99202
0.968 0.991928
0.972 0.991836
0.976 0.991743
0.98 0.991642
0.984 0.99154
0.988 0.991438
0.992 0.991336
0.996 0.991233
1 0.991131
1.004 0.991025
1.008 0.990919
1.012 0.990812
1.016 0.990706
1.02 0.990599
1.024 0.990493
1.028 0.990382
1.032 0.990271
1.036 0.990161
1.04 0.99005
1.044 0.989939
1.048 0.989828
1.052 0.989718
1.056 0.989596
1.06 0.989474
1.064 0.989352
1.068 0.989231
1.072 0.989109
1.076 0.988987
1.08 0.988865
1.084 0.988744
1.088 0.988616
1.092 0.988482
1.096 0.988348
1.1 0.988214
1.104 0.988079
1.108 0.987945
1.112 0.987811
1.116 0.987677
1.12 0.987543
1.124 0.987409
1.128 0.987271
1.132 0.987122
1.136 0.986973
1.14 0.986824
1.144 0.986675
1.148 0.986526
1.152 0.986377
1.156 0.986228
1.16 0.986079
1.164 0.98593
1.168 0.985781
1.172 0.985632
1.176 0.985482
1.18 0.985312
1.184 0.985142
1.188 0.984972
1.192 0.984802
1.196 0.984631
1.2 0.984461
1.204 0.984291
1.208 0.984121
1.212 0.983951
1.216 0.983781
1.22 0.983611
1.224 0.98344
1.228 0.98327
1.232 0.9831
1.236 0.98292
1.24 0.982721
1.244 0.982521
1.248 0.982322
1.252 0.982123
1.256 0.981924
1.26 0.981725
1.264 0.981526
1.268 0.981327
1.272 0.981128
1.276 0.980929
1.28 0.98073
1.284 0.980531
1.288 0.980331
1.292 0.980132
1.296 0.979933
1.3 0.979734
1.304 0.979535
1.308 0.979308
1.312 0.979071
1.316 0.978834
1.32 0.978597
1.324 0.97836
1.328 0.978123
1.332 0.977886
1.336 0.977649
1.34 0.977411
1.344 0.977174
1.348 0.976937
1.352 0.9767
1.356 0.976463
1.36 0.976226
1.364 0.975989
1.368 0.975752
1.372 0.975514
1.376 0.975277
1.38 0.97504
1.384 0.974803
1.388 0.974566
1.392 0.974307
1.396 0.974031
1.4 0.973755
1.404 0.973479
1.408 0.973203
1.412 0.972927
1.416 0.972651
1.42 0.972374
1.424 0.972098
1.428 0.971822
1.432 0.971546
1.436 0.97127
1.44 0.970994
1.444 0.970718
1.448 0.970442
1.452 0.970166
1.456 0.96989
1.46 0.969614
1.464 0.969338
1.468 0.969062
1.472 0.968786
1.476 0.96851
1.48 0.968234
1.484 0.967957
1.488 0.967681
1.492 0.967392
1.496 0.967038
1.5 0.966685
1.504 0.966331
1.508 0.965977
1.512 0.965623
1.516 0.96527
1.52 0.964916
1.524 0.964562
1.528 0.964209
1.532 0.963855
1.536 0.963501
1.54 0.963147
1.544 0.962794
1.548 0.96244
1.552 0.962086
1.556 0.961733
1.56 0.961379
1.564 0.961025
1.568 0.960672
1.572 0.960318
1.576 0.959964
1.58 0.95961
1.584 0.959257
1.588 0.958903
1.592 0.958549
1.596 0.958122
1.6 0.957691
1.604 0.95726
1.608 0.956829
1.612 0.956399
1.616 0.955968
1.62 0.955537
1.624 0.955106
1.628 0.954675
1.632 0.954244
1.636 0.953813
1.64 0.953383
1.644 0.952952
1.648 0.952521
1.652 0.95209
1.656 0.951659
1.66 0.951228
1.664 0.950797
1.668 0.950367
1.672 0.949936
1.676 0.949505
1.68 0.949074
1.684 0.948643
1.688 0.948212
1.692 0.947781
1.696 0.947286
1.7 0.946766
1.704 0.946247
1.708 0.945728
1.712 0.945209
1.716 0.94469
1.72 0.944171
1.724 0.943652
1.728 0.943133
1.732 0.942614
1.736 0.942095
1.74 0.941576
1.744 0.941057
1.748 0.940537
1.752 0.940018
1.756 0.939499
1.76 0.93898
1.764 0.938461
1.768 0.937942
1.772 0.937423
1.776 0.936904
1.78 0.936385
1.784 0.935866
1.788 0.935347
1.792 0.934827
1.796 0.934257
1.8 0.933638
1.804 0.933019
1.808 0.9324
1.812 0.931782
1.816 0.931163
1.82 0.930544
1.824 0.929925
1.828 0.929306
1.832 0.928688
1.836 0.928069
1.84 0.92745
1.844 0.926831
1.848 0.926213
1.852 0.925594
1.856 0.924975
1.86 0.924356
1.864 0.923738
1.868 0.923119
1.872 0.9225
1.876 0.921881
1.88 0.921263
1.884 0.920644
1.888 0.920025
1.892 0.919406
1.896 0.918754
1.9 0.918025
1.904 0.917296
1.908 0.916567
1.912 0.915838
1.916 0.915109
1.92 0.914379
1.924 0.91365
1.928 0.912921
1.932 0.912192
1.936 0.911463
1.94 0.910734
1.944 0.910005
1.948 0.909276
1.952 0.908547
1.956 0.907818
1.96 0.907088
1.964 0.906359
1.968 0.90563
1.972 0.904901
1.976 0.904172
1.98 0.903443
1.984 0.902714
1.988 0.901985
1.992 0.901256
1.996 0.900516
2 0.899667
2.004 0.898819
2.008 0.89797
2.012 0.897121
2.016 0.896272
2.02 0.895423
2.024 0.894575
2.028 0.893726
2.032 0.892877
2.036 0.892028
2.04 0.89118
2.044 0.890331
2.048 0.889482
2.052 0.888633
2.056 0.887784
2.06 0.886936
2.064 0.886087
2.068 0.885238
2.072 0.884389
2.076 0.88354
2.08 0.882692
2.084 0.881843
2.088 0.880994
2.092 0.880145
2.096 0.879297
2.1 0.878336
2.104 0.877359
2.108 0.876382
2.112 0.875405
2.116 0.874428
2.12 0.873451
2.124 0.872474
2.128 0.871497
2.132 0.87052
2.136 0.869543
2.14 0.868566
2.144 0.867589
2.148 0.866612
2.152 0.865635
2.156 0.864658
2.16 0.863681
2.164 0.862704
2.168 0.861727
2.172 0.86075
2.176 0.859773
2.18 0.858796
2.184 0.857819
2.188 0.856842
2.192 0.855864
2.196 0.854887
2.2 0.853823
2.204 0.852711
2.208 0.851599
2.212 0.850487
2.216 0.849376
2.22 0.848264
2.224 0.847152
2.228 0.84604
2.232 0.844928
2.236 0.843816
2.24 0.842704
2.244 0.841593
2.248 0.840481
2.252 0.839369
2.256 0.838257
2.26 0.837145
2.264 0.836033
2.268 0.834922
2.272 0.83381
2.276 0.832698
2.28 0.831586
2.284 0.830474
2.288 0.829362
2.292 0.828251
2.296 0.827139
2.3 0.825967
2.304 0.824717
2.308 0.823467
2.312 0.822216
2.316 0.820966
2.32 0.819716
2.324 0.818466
2.328 0.817216
2.332 0.815965
2.336 0.814715
2.34 0.813465
2.344 0.812215
2.348 0.810965
2.352 0.809714
2.356 0.808464
2.36 0.807214
2.364 0.805964
2.368 0.804714
2.372 0.803463
2.376 0.802213
2.38 0.800963
2.384 0.799713
2.388 0.798463
2.392 0.797212
2.396 0.795962
2.4 0.794682
2.404 0.793291
2.408 0.791901
2.412 0.79051
2.416 0.78912
2.42 0.78773
2.424 0.786339
2.428 0.784949
2.432 0.783558
2.436 0.782168
2.44 0.780778
2.444 0.779387
2.448 0.777997
2.452 0.776606
2.456 0.775216
2.46 0.773826
2.464 0.772435
2.468 0.771045
2.472 0.769654
2.476 0.768264
2.48 0.766873
2.484 0.765483
2.488 0.764093
2.492 0.762702
2.496 0.761312
2.5 0.759921
2.504 0.758392
2.508 0.756863
2.512 0.755334
2.516 0.753805
2.52 0.752276
2.524 0.750747
2.528 0.749218
2.532 0.747689
2.536 0.74616
2.54 0.74463
2.544 0.743101
2.548 0.741572
2.552 0.740043
2.556 0.738514
2.56 0.736985
2.564 0.735456
2.568 0.733927
2.572 0.732398
2.576 0.730868
2.58 0.729339
2.584 0.72781
2.588 0.726281
2.592 0.724752
2.596 0.723223
2.6 0.721694
2.604 0.720061
2.608 0.718398
2.612 0.716736
2.616 0.715074
2.62 0.713412
2.624 0.71175
2.628 0.710088
2.632 0.708426
2.636 0.706764
2.64 0.705101
2.644 0.703439
2.648 0.701777
2.652 0.700115
2.656 0.698453
2.66 0.696791
2.664 0.695129
2.668 0.693467
2.672 0.691805
2.676 0.690142
2.68 0.68848
2.684 0.686818
2.688 0.685156
2.692 0.683494
2.696 0.681832
2.7 0.68017
2.704 0.678437
2.708 0.67665
2.712 0.674863
2.716 0.673076
2.72 0.67129
2.724 0.669503
2.728 0.667716
2.732 0.665929
2.736 0.664142
2.74 0.662356
2.744 0.660569
2.748 0.658782
2.752 0.656995
2.756 0.655208
2.76 0.653422
2.764 0.651635
2.768 0.649848
2.772 0.648061
2.776 0.646274
2.78 0.644487
2.784 0.642701
2.788 0.640914
2.792 0.639127
2.796 0.63734
2.8 0.635553
2.804 0.633727
2.808 0.631827
2.812 0.629927
2.816 0.628027
2.82 0.626127
2.824 0.624227
2.828 0.622327
2.832 0.620427
2.836 0.618527
2.84 0.616627
2.844 0.614727
2.848 0.612827
2.852 0.610927
2.856 0.609027
2.86 0.607127
2.864 0.605227
2.868 0.603327
2.872 0.601427
2.876 0.599527
2.88 0.597628
2.884 0.595727
2.888 0.593828
2.892 0.591928
2.896 0.590028
2.9 0.588128
2.904 0.586215
2.908 0.584216
2.912 0.582217
2.916 0.580218
2.92 0.57822
2.924 0.576221
2.928 0.574222
2.932 0.572223
2.936 0.570224
2.94 0.568226
2.944 0.566227
2.948 0.564228
2.952 0.562229
2.956 0.56023
2.96 0.558231
2.964 0.556233
2.968 0.554234
2.972 0.552235
2.976 0.550236
2.98 0.548237
2.984 0.546239
2.988 0.54424
2.992 0.542241
2.996 0.540242
3 0.538243
3.004 0.536245
3.008 0.534171
3.012 0.53209
3.016 0.53001
3.02 0.527929
3.024 0.525848
3.028 0.523768
3.032 0.521687
3.036 0.519606
3.04 0.517525
3.044 0.515445
3.048 0.513364
3.052 0.511283
3.056 0.509202
3.06 0.507122
3.064 0.505041
3.068 0.50296
3.072 0.50088
3.076 0.498799
3.08 0.496718
3.084 0.494637
3.088 0.492557
3.092 0.490476
3.096 0.488395
3.1 0.486315
3.104 0.484234
3.108 0.482109
3.112 0.479964
3.116 0.477819
3.12 0.475674
3.124 0.47353
3.128 0.471385
3.132 0.46924
3.136 0.467095
3.14 0.464951
3.144 0.462806
3.148 0.460661
3.152 0.458516
3.156 0.456372
3.16 0.454227
3.164 0.452082
3.168 0.449937
3.172 0.447793
3.176 0.445648
3.18 0.443503
3.184 0.441358
3.188 0.439214
3.192 0.437069
3.196 0.434924
3.2 0.432779
3.204 0.430635
3.208 0.428469
3.212 0.42628
3.216 0.424091
3.22 0.421902
3.224 0.419714
3.228 0.417525
3.232 0.415336
3.236 0.413147
3.24 0.410958
3.244 0.408769
3.248 0.406581
3.252 0.404392
3.256 0.402203
3.26 0.400014
3.264 0.397825
3.268 0.395636
3.272 0.393448
3.276 0.391259
3.28 0.38907
3.284 0.386881
3.288 0.384692
3.292 0.382503
3.296 0.380315
3.3 0.378126
3.304 0.375937
3.308 0.373742
3.312 0.371528
3.316 0.369315
3.32 0.367101
3.324 0.364888
3.328 0.362674
3.332 0.360461
3.336 0.358247
3.34 0.356034
3.344 0.35382
3.348 0.351607
3.352 0.349393
3.356 0.34718
3.36 0.344966
3.364 0.342753
3.368 0.340539
3.372 0.338326
3.376 0.336112
3.38 0.333899
3.384 0.331685
3.388 0.329472
3.392 0.327258
3.396 0.325045
3.4 0.322831
3.404 0.320618
3.408 0.318404
3.412 0.316181
3.416 0.313958
3.42 0.311735
3.424 0.309512
3.428 0.307289
3.432 0.305065
3.436 0.302842
3.44 0.300619
3.444 0.298396
3.448 0.296173
3.452 0.29395
3.456 0.291727
3.46 0.289504
3.464 0.287281
3.468 0.285058
3.472 0.282835
3.476 0.280612
3.48 0.278389
3.484 0.276166
3.488 0.273943
3.492 0.27172
3.496 0.269497
3.5 0.267274
3.504 0.265051
3.508 0.262828
3.512 0.260689
3.516 0.258567
3.52 0.256446
3.524 0.254324
3.528 0.252203
3.532 0.250081
3.536 0.24796
3.54 0.245838
3.544 0.243717
3.548 0.241595
3.552 0.239474
3.556 0.237353
3.56 0.235231
3.564 0.23311
3.568 0.230988
3.572 0.228867
3.576 0.226745
3.58 0.224624
3.584 0.222502
3.588 0.220381
3.592 0.218259
3.596 0.216138
3.6 0.214016
3.604 0.211895
3.608 0.209774
3.612 0.207619
3.616 0.205421
3.62 0.203223
3.624 0.201025
3.628 0.198827
3.632 0.196629
3.636 0.194431
3.64 0.192233
3.644 0.190035
3.648 0.187837
3.652 0.185639
3.656 0.183441
3.66 0.181243
3.664 0.179046
3.668 0.176848
3.672 0.17465
3.676 0.172452
3.68 0.170254
3.684 0.168056
3.688 0.165858
3.692 0.16366
3.696 0.161469
3.7 0.159298
3.704 0.157126
3.708 0.154955
3.712 0.152783
3.716 0.150612
3.72 0.14844
3.724 0.146269
3.728 0.144097
3.732 0.141926
3.736 0.139754
3.74 0.137583
3.744 0.135411
3.748 0.13324
3.752 0.131068
3.756 0.128897
3.76 0.126725
3.764 0.124554
3.768 0.1224
3.772 0.120256
3.776 0.118112
3.78 0.115968
3.784 0.113823
3.788 0.111679
3.792 0.109535
3.796 0.107391
3.8 0.105247
3.804 0.103103
3.808 0.100959
3.812 0.0988146
3.816 0.0966705
3.82 0.0945264
3.824 0.0923823
3.828 0.0902603
3.832 0.0881397
3.836 0.0860189
3.84 0.0838983
3.844 0.0817775
3.848 0.0796569
3.852 0.0775362
3.856 0.0754156
3.86 0.0732948
3.864 0.0711742
3.868 0.0690534
3.872 0.0669328
3.876 0.0648277
3.88 0.0627293
3.884 0.0606308
3.888 0.0585325
3.892 0.056434
3.896 0.0543357
3.9 0.0522372
3.904 0.0501389
3.908 0.0480404
3.912 0.0459419
3.916 0.0438537
3.92 0.0417757
3.924 0.0396978
3.928 0.0376198
3.932 0.0355419
3.936 0.0334639
3.94 0.031386
3.944 0.029308
3.948 0.0272301
3.952 0.0251672
3.956 0.0231045
3.96 0.0210417
3.964 0.018979
3.968 0.0169162
3.972 0.0148535
3.976 0.0127907
3.98 0.0112256
3.984 0.00971226
3.988 0.00819907
3.992 0.00668576
3.996 0.00517258
4 0.00365927


==> Data/theta_exp03_dt327_de82_al05_t1000.csv <==
r/r2 Result
0 0.997998
0.04 0.99776
0.08 0.997293
0.12 0.996491
0.16 0.995014
0.2 0.993098
0.24 0.990166
0.28 0.986054
0.32 0.981151
0.36 0.973654
0.4 0.964473
0.44 0.953079
0.48 0.936826
0.52 0.917939
0.56 0.893782
0.6 0.866218
0.64 0.836519
0.68 0.801759
0.72 0.760543
0.76 0.711709
0.8 0.646065
0.84 0.574468
0.88 0.498569
0.92 0.427465
0.96 0.36461
1 0.310103
1.04 0.267231
1.08 0.233729
1.12 0.208175
1.16 0.189121
1.2 0.175066
1.24 0.16413
1.28 0.156951
1.32 0.15088
1.36 0.146673
1.4 0.14302
1.44 0.140972
1.48 0.138923
1.52 0.137542
1.56 0.136423
1.6 0.13535
1.64 0.134463
1.68 0.133576
1.72 0.132781
1.76 0.13203
1.8 0.131277
1.84 0.130511
1.88 0.129746
1.92 0.128896
1.96 0.127998
2 0.127079
2.04 0.125995
2.08 0.124911
2.12 0.123722
2.16 0.122458
2.2 0.121181
2.24 0.119715
2.28 0.118248
2.32 0.116669
2.36 0.114995
2.4 0.113317
2.44 0.11145
2.48 0.109582
2.52 0.107624
2.56 0.105575
2.6 0.103526
2.64 0.101301
2.68 0.0990719
2.72 0.0967639
2.76 0.0943618
2.8 0.0919598
2.84 0.0893976
2.88 0.0868242
2.92 0.0841812
2.96 0.0814391
3 0.0786971
3.04 0.0758096
3.08 0.0729044
3.12 0.0699408
3.16 0.0668776
3.2 0.0638145
3.24 0.0606355
3.28 0.0574357
3.32 0.0542036
3.36 0.0509047
3.4 0.0476058
3.44 0.0442809
3.48 0.0409497
3.52 0.0376438
3.56 0.034402
3.6 0.0311603
3.64 0.0279255
3.68 0.024693
3.72 0.0215066
3.76 0.0183475
3.8 0.0152294
3.84 0.0121341
3.88 0.00907086
3.92 0.00604471
3.96 0.00304331
4 0.000715359


==> Data/theta_exp03_dt327_de82_al05_t1000_far.csv <==
r/r2 Result
0 0.999071
0.04 0.999062
0.08 0.999054
0.12 0.999016
0.16 0.998969
0.2 0.998911
0.24 0.998829
0.28 0.998727
0.32 0.998613
0.36 0.998474
0.4 0.998321
0.44 0.998148
0.48 0.997936
0.52 0.997704
0.56 0.997433
0.6 0.997122
0.64 0.996786
0.68 0.996376
0.72 0.995934
0.76 0.995454
0.8 0.9949
0.84 0.994292
0.88 0.993605
0.92 0.992832
0.96 0.991957
1 0.990975
1.04 0.98986
1.08 0.988654
1.12 0.987318
1.16 0.985834
1.2 0.984195
1.24 0.982434
1.28 0.980426
1.32 0.978274
1.36 0.975878
1.4 0.973381
1.44 0.97059
1.48 0.967799
1.52 0.964448
1.56 0.960876
1.6 0.957153
1.64 0.952809
1.68 0.948464
1.72 0.943522
1.76 0.93829
1.8 0.932906
1.84 0.926678
1.88 0.920451
1.92 0.91353
1.96 0.906202
2 0.898744
2.04 0.890216
2.08 0.881689
2.12 0.87241
2.16 0.862602
2.2 0.852708
2.24 0.841558
2.28 0.830408
2.32 0.818506
2.36 0.805971
2.4 0.793406
2.44 0.779476
2.48 0.765546
2.52 0.750929
2.56 0.735623
2.6 0.720318
2.64 0.703718
2.68 0.687089
2.72 0.669895
2.76 0.652028
2.8 0.634161
2.84 0.615247
2.88 0.59626
2.92 0.576869
2.96 0.556902
3 0.536936
3.04 0.516248
3.08 0.495472
3.12 0.474463
3.16 0.453057
3.2 0.431651
3.24 0.409875
3.28 0.388032
3.32 0.366111
3.36 0.344026
3.4 0.321941
3.44 0.299786
3.48 0.277614
3.52 0.255729
3.56 0.234575
3.6 0.213421
3.64 0.191698
3.68 0.16978
3.72 0.148025
3.76 0.126368
3.8 0.104945
3.84 0.0836564
3.88 0.0625545
3.92 0.0416649
3.96 0.0209822
4 0.00365244


==> Data/theta_exp04_dt285_de504_al05_t1200.csv <==
r/r2 Result
0 0.976841
0.04 0.973667
0.08 0.970493
0.12 0.967319
0.16 0.964145
0.2 0.960971
0.24 0.957797
0.28 0.954623
0.32 0.951449
0.36 0.92325
0.4 0.911388
0.44 0.894541
0.48 0.869749
0.52 0.844957
0.56 0.820165
0.6 0.781828
0.64 0.742561
0.68 0.700771
0.72 0.648768
0.76 0.596765
0.8 0.537404
0.84 0.477955
0.88 0.419805
0.92 0.365359
0.96 0.315278
1 0.270433
1.04 0.234056
1.08 0.206842
1.12 0.183394
1.16 0.166195
1.2 0.149544
1.24 0.139512
1.28 0.129479
1.32 0.120456
1.36 0.114238
1.4 0.108019
1.44 0.101801
1.48 0.0966214
1.52 0.0919808
1.56 0.0873401
1.6 0.0826995
1.64 0.0783089
1.68 0.0751153
1.72 0.0719217
1.76 0.0687281
1.8 0.0655345
1.84 0.0623409
1.88 0.0599756
1.92 0.0578194
1.96 0.0556632
2 0.053507
2.04 0.0513509
2.08 0.0491947
2.12 0.0473782
2.16 0.0457501
2.2 0.0441219
2.24 0.0424938
2.28 0.0408657
2.32 0.0392375
2.36 0.0376094
2.4 0.036298
2.44 0.0350047
2.48 0.0337114
2.52 0.032418
2.56 0.0311247
2.6 0.0298314
2.64 0.0285491
2.68 0.027461
2.72 0.0263729
2.76 0.0252848
2.8 0.0241967
2.84 0.0231086
2.88 0.0220205
2.92 0.0209778
2.96 0.0200169
3 0.0190561
3.04 0.0180952
3.08 0.0171344
3.12 0.0161736
3.16 0.0152332
3.2 0.0143742
3.24 0.0135151
3.28 0.012656
3.32 0.0117969
3.36 0.0109378
3.4 0.0101601
3.44 0.0093994
3.48 0.00863868
3.52 0.00787797
3.56 0.00714068
3.6 0.00644859
3.64 0.00575651
3.68 0.00506442
3.72 0.00440366
3.76 0.00375418
3.8 0.0031047
3.84 0.00248385
3.88 0.00186536
3.92 0.00125305
3.96 0.000677958
4 0.000263401


==> Data/theta_exp04_dt285_de504_al05_t1200_far.csv <==
r/r2 Result
0 0.992372
0.04 0.992213
0.08 0.992053
0.12 0.991894
0.16 0.991734
0.2 0.991575
0.24 0.991416
0.28 0.990894
0.32 0.990323
0.36 0.989752
0.4 0.989181
0.44 0.988446
0.48 0.98745
0.52 0.986454
0.56 0.985459
0.6 0.984101
0.64 0.982718
0.68 0.981261
0.72 0.979506
0.76 0.97775
0.8 0.975653
0.84 0.973507
0.88 0.971062
0.92 0.968465
0.96 0.965669
1 0.962573
1.04 0.958966
1.08 0.955244
1.12 0.951386
1.16 0.947135
1.2 0.942828
1.24 0.937832
1.28 0.932836
1.32 0.927566
1.36 0.92153
1.4 0.915495
1.44 0.90946
1.48 0.902482
1.52 0.895015
1.56 0.887549
1.6 0.880082
1.64 0.872295
1.68 0.862977
1.72 0.853659
1.76 0.84434
1.8 0.835022
1.84 0.825704
1.88 0.814666
1.92 0.803194
1.96 0.791722
2 0.78025
2.04 0.768778
2.08 0.757306
2.12 0.744441
2.16 0.730804
2.2 0.717168
2.24 0.703531
2.28 0.689895
2.32 0.676258
2.36 0.662621
2.4 0.647293
2.44 0.631869
2.48 0.616445
2.52 0.601021
2.56 0.585596
2.6 0.570172
2.64 0.554688
2.68 0.538164
2.72 0.52164
2.76 0.505115
2.8 0.488591
2.84 0.472067
2.88 0.455542
2.92 0.438884
2.96 0.421982
3 0.405081
3.04 0.38818
3.08 0.371279
3.12 0.354378
3.16 0.337503
3.2 0.320733
3.24 0.303964
3.28 0.287194
3.32 0.270424
3.36 0.253654
3.4 0.23719
3.44 0.220789
3.48 0.204388
3.52 0.187987
3.56 0.171728
3.6 0.155743
3.64 0.139759
3.68 0.123774
3.72 0.108064
3.76 0.0924532
3.8 0.076842
3.84 0.0615206
3.88 0.0462231
3.92 0.0311044
3.96 0.0165927
4 0.00459992


==> Data/theta_exp04_dt285_de504_al05_tw286_t1200.csv <==
r/r2 Result
0 0.97854
0.04 0.975627
0.08 0.972715
0.12 0.969802
0.16 0.96689
0.2 0.963977
0.24 0.961065
0.28 0.958153
0.32 0.95524
0.36 0.929429
0.4 0.918568
0.44 0.903158
0.48 0.8805
0.52 0.857842
0.56 0.835184
0.6 0.800252
0.64 0.764478
0.68 0.726429
0.72 0.679173
0.76 0.631918
0.8 0.577862
0.84 0.523701
0.88 0.470533
0.92 0.420709
0.96 0.374832
1 0.3337
1.04 0.300375
1.08 0.275456
1.12 0.253988
1.16 0.238239
1.2 0.222997
1.24 0.213881
1.28 0.204765
1.32 0.19657
1.36 0.190937
1.4 0.185304
1.44 0.179671
1.48 0.174966
1.52 0.170742
1.56 0.166517
1.6 0.162293
1.64 0.158296
1.68 0.155382
1.72 0.152467
1.76 0.149553
1.8 0.146639
1.84 0.143725
1.88 0.141566
1.92 0.139598
1.96 0.13763
2 0.135662
2.04 0.133694
2.08 0.131726
2.12 0.13007
2.16 0.128586
2.2 0.127103
2.24 0.12562
2.28 0.124137
2.32 0.122654
2.36 0.121171
2.4 0.119973
2.44 0.118792
2.48 0.117611
2.52 0.116429
2.56 0.115248
2.6 0.114067
2.64 0.112895
2.68 0.111898
2.72 0.1109
2.76 0.109903
2.8 0.108905
2.84 0.107908
2.88 0.10691
2.92 0.105955
2.96 0.105075
3 0.104195
3.04 0.103315
3.08 0.102435
3.12 0.101554
3.16 0.100695
3.2 0.0999158
3.24 0.0991369
3.28 0.0983579
3.32 0.097579
3.36 0.0968
3.4 0.0960928
3.44 0.0954005
3.48 0.0947082
3.52 0.0940159
3.56 0.0933464
3.6 0.0927209
3.64 0.0920953
3.68 0.0914698
3.72 0.0908785
3.76 0.0902995
3.8 0.0897205
3.84 0.0891631
3.88 0.0886074
3.92 0.0880709
3.96 0.0875722
4 0.0872199


==> Data/theta_exp04_dt285_de504_al05_tw286_t1200_far.csv <==
r/r2 Result
0 0.992853
0.04 0.992705
0.08 0.992556
0.12 0.992407
0.16 0.992259
0.2 0.99211
0.24 0.991962
0.28 0.991488
0.32 0.99097
0.36 0.990453
0.4 0.989935
0.44 0.989267
0.48 0.988359
0.52 0.987451
0.56 0.986543
0.6 0.985294
0.64 0.984023
0.68 0.982684
0.72 0.981076
0.76 0.979467
0.8 0.977557
0.84 0.975604
0.88 0.973393
0.92 0.971032
0.96 0.968483
1 0.965666
1.04 0.96239
1.08 0.958995
1.12 0.955475
1.16 0.951599
1.2 0.947672
1.24 0.943132
1.28 0.938591
1.32 0.933799
1.36 0.928312
1.4 0.922825
1.44 0.917338
1.48 0.910999
1.52 0.904218
1.56 0.897437
1.6 0.890657
1.64 0.883587
1.68 0.875133
1.72 0.866679
1.76 0.858225
1.8 0.849771
1.84 0.841317
1.88 0.831288
1.92 0.820862
1.96 0.810435
2 0.800009
2.04 0.789583
2.08 0.779156
2.12 0.767447
2.16 0.755027
2.2 0.742606
2.24 0.730186
2.28 0.717766
2.32 0.705345
2.36 0.692925
2.4 0.678949
2.44 0.664884
2.48 0.65082
2.52 0.636755
2.56 0.622691
2.6 0.608626
2.64 0.594507
2.68 0.57942
2.72 0.564332
2.76 0.549245
2.8 0.534158
2.84 0.519071
2.88 0.503983
2.92 0.488764
2.96 0.473308
3 0.457852
3.04 0.442396
3.08 0.426939
3.12 0.411483
3.16 0.396048
3.2 0.380697
3.24 0.365346
3.28 0.349995
3.32 0.334644
3.36 0.319293
3.4 0.304213
3.44 0.289191
3.48 0.274168
3.52 0.259145
3.56 0.244252
3.6 0.229609
3.64 0.214967
3.68 0.200325
3.72 0.185935
3.76 0.171636
3.8 0.157336
3.84 0.143304
3.88 0.129293
3.92 0.115442
3.96 0.102147
4 0.0911626


==> Data/theta_exp04_dt305_de113_al05_tw30435_t800.csv <==
r/r2 Result
0 0.998669
0.04 0.998124
0.08 0.997578
0.12 0.997033
0.16 0.996487
0.2 0.995942
0.24 0.995396
0.28 0.994851
0.32 0.994305
0.36 0.986273
0.4 0.983129
0.44 0.977487
0.48 0.967864
0.52 0.958241
0.56 0.948618
0.6 0.933113
0.64 0.917205
0.68 0.899889
0.72 0.876878
0.76 0.853866
0.8 0.797006
0.84 0.734991
0.88 0.640528
0.92 0.550987
0.96 0.467244
1 0.390429
1.04 0.327545
1.08 0.28887
1.12 0.257938
1.16 0.235589
1.2 0.214216
1.24 0.204619
1.28 0.195023
1.32 0.187395
1.36 0.185239
1.4 0.183083
1.44 0.180926
1.48 0.179312
1.52 0.177979
1.56 0.176646
1.6 0.175313
1.64 0.174089
1.68 0.173392
1.72 0.172695
1.76 0.171997
1.8 0.1713
1.84 0.170602
1.88 0.169692
1.92 0.168728
1.96 0.167764
2 0.1668
2.04 0.165836
2.08 0.164872
2.12 0.163738
2.16 0.16251
2.2 0.161283
2.24 0.160055
2.28 0.158827
2.32 0.157599
2.36 0.156372
2.4 0.15493
2.44 0.153476
2.48 0.152022
2.52 0.150568
2.56 0.149114
2.6 0.14766
2.64 0.146193
2.68 0.144504
2.72 0.142814
2.76 0.141124
2.8 0.139434
2.84 0.137744
2.88 0.136054
2.92 0.134269
2.96 0.132315
3 0.13036
3.04 0.128405
3.08 0.126451
3.12 0.124496
3.16 0.122496
3.2 0.120319
3.24 0.118142
3.28 0.115964
3.32 0.113787
3.36 0.11161
3.4 0.109349
3.44 0.107071
3.48 0.104794
3.52 0.102516
3.56 0.100249
3.6 0.0980041
3.64 0.095759
3.68 0.093514
3.72 0.0913224
3.76 0.08915
3.8 0.0869777
3.84 0.0848575
3.88 0.0827415
3.92 0.0806751
3.96 0.0787458
4 0.077374


==> Data/theta_exp04_dt305_de113_al05_tw30435_t800_far.csv <==
r/r2 Result
0 0.999938
0.04 0.999933
0.08 0.999928
0.12 0.999923
0.16 0.999918
0.2 0.999914
0.24 0.999909
0.28 0.999892
0.32 0.999873
0.36 0.999854
0.4 0.999836
0.44 0.999811
0.48 0.999776
0.52 0.999742
0.56 0.999708
0.6 0.999664
0.64 0.99962
0.68 0.999569
0.72 0.999489
0.76 0.999409
0.8 0.999268
0.84 0.999123
0.88 0.998956
0.92 0.998774
0.96 0.998568
1 0.998317
1.04 0.997993
1.08 0.997603
1.12 0.997174
1.16 0.996651
1.2 0.996113
1.24 0.995381
1.28 0.994649
1.32 0.993815
1.36 0.992699
1.4 0.991583
1.44 0.990468
1.48 0.988889
1.52 0.98707
1.56 0.985251
1.6 0.983431
1.64 0.981393
1.68 0.978307
1.72 0.975221
1.76 0.972135
1.8 0.969049
1.84 0.965963
1.88 0.961154
1.92 0.95591
1.96 0.950666
2 0.945422
2.04 0.940178
2.08 0.934934
2.12 0.927572
2.16 0.919036
2.2 0.9105
2.24 0.901964
2.28 0.893429
2.32 0.884893
2.36 0.876357
2.4 0.863868
2.44 0.851153
2.48 0.838438
2.52 0.825724
2.56 0.813009
2.6 0.800294
2.64 0.787351
2.68 0.770411
2.72 0.753471
2.76 0.736531
2.8 0.719591
2.84 0.702651
2.88 0.68571
2.92 0.6676
2.96 0.64738
3 0.627159
3.04 0.606939
3.08 0.586718
3.12 0.566498
3.16 0.545906
3.2 0.523846
3.24 0.501786
3.28 0.479726
3.32 0.457665
3.36 0.435605
3.4 0.413008
3.44 0.3903
3.48 0.367591
3.52 0.344882
3.56 0.322185
3.6 0.299509
3.64 0.276833
3.68 0.254158
3.72 0.231713
3.76 0.209351
3.8 0.186989
3.84 0.16496
3.88 0.14296
3.92 0.121217
3.96 0.100348
4 0.0831059


==> Data/theta_exp04_dt327_de123_al05_ptt_t700.csv <==
r/r2 Result
0 0.998748
0.004 0.9987
0.008 0.998653
0.012 0.998605
0.016 0.998557
0.02 0.99851
0.024 0.998462
0.028 0.998414
0.032 0.998367
0.036 0.998319
0.04 0.998272
0.044 0.998224
0.048 0.998176
0.052 0.998129
0.056 0.998081
0.06 0.998033
0.064 0.997986
0.068 0.997938
0.072 0.997891
0.076 0.997843
0.08 0.997795
0.084 0.997748
0.088 0.9977
0.092 0.997653
0.096 0.997605
0.1 0.997557
0.104 0.99751
0.108 0.997462
0.112 0.997414
0.116 0.997367
0.12 0.997319
0.124 0.997272
0.128 0.997224
0.132 0.997176
0.136 0.997129
0.14 0.997081
0.144 0.997033
0.148 0.996986
0.152 0.996938
0.156 0.996891
0.16 0.996843
0.164 0.996795
0.168 0.996748
0.172 0.9967
0.176 0.996652
0.18 0.996605
0.184 0.996557
0.188 0.99651
0.192 0.996462
0.196 0.996414
0.2 0.996367
0.204 0.996319
0.208 0.996272
0.212 0.996224
0.216 0.996176
0.22 0.996129
0.224 0.996081
0.228 0.996033
0.232 0.995986
0.236 0.995938
0.24 0.995891
0.244 0.995843
0.248 0.995628
0.252 0.995373
0.256 0.995118
0.26 0.994864
0.264 0.994609
0.268 0.994354
0.272 0.994099
0.276 0.993844
0.28 0.993589
0.284 0.993334
0.288 0.993079
0.292 0.992824
0.296 0.992569
0.3 0.992314
0.304 0.992059
0.308 0.991804
0.312 0.991549
0.316 0.991294
0.32 0.991039
0.324 0.990784
0.328 0.990529
0.332 0.990274
0.336 0.990019
0.34 0.989764
0.344 0.989509
0.348 0.989255
0.352 0.989
0.356 0.988745
0.36 0.98849
0.364 0.988235
0.368 0.98798
0.372 0.987725
0.376 0.98747
0.38 0.987215
0.384 0.98696
0.388 0.986705
0.392 0.98645
0.396 0.986195
0.4 0.98594
0.404 0.985685
0.408 0.98543
0.412 0.985175
0.416 0.98492
0.42 0.984665
0.424 0.98441
0.428 0.983598
0.432 0.982691
0.436 0.981784
0.44 0.980877
0.444 0.97997
0.448 0.979063
0.452 0.978156
0.456 0.977249
0.46 0.976342
0.464 0.975435
0.468 0.974528
0.472 0.973622
0.476 0.972715
0.48 0.971808
0.484 0.970901
0.488 0.969994
0.492 0.969087
0.496 0.96818
0.5 0.967273
0.504 0.966366
0.508 0.965459
0.512 0.964552
0.516 0.963645
0.52 0.962738
0.524 0.961831
0.528 0.960924
0.532 0.960017
0.536 0.959111
0.54 0.958204
0.544 0.957297
0.548 0.95639
0.552 0.955483
0.556 0.954576
0.56 0.953669
0.564 0.952276
0.568 0.950009
0.572 0.947743
0.576 0.945477
0.58 0.943211
0.584 0.940945
0.588 0.938679
0.592 0.936412
0.596 0.934146
0.6 0.93188
0.604 0.929614
0.608 0.927348
0.612 0.925082
0.616 0.922815
0.62 0.920549
0.624 0.918283
0.628 0.916017
0.632 0.913751
0.636 0.911485
0.64 0.909218
0.644 0.906952
0.648 0.904686
0.652 0.90242
0.656 0.900154
0.66 0.897887
0.664 0.895621
0.668 0.893355
0.672 0.891089
0.676 0.888372
0.68 0.885646
0.684 0.882921
0.688 0.880195
0.692 0.877469
0.696 0.874744
0.7 0.872018
0.704 0.869293
0.708 0.866567
0.712 0.863842
0.716 0.861116
0.72 0.85839
0.724 0.855665
0.728 0.852939
0.732 0.850214
0.736 0.847488
0.74 0.844763
0.744 0.842037
0.748 0.839311
0.752 0.836586
0.756 0.83386
0.76 0.831135
0.764 0.828648
0.768 0.826276
0.772 0.823905
0.776 0.821533
0.78 0.819162
0.784 0.81679
0.788 0.814419
0.792 0.812047
0.796 0.809675
0.8 0.807304
0.804 0.804932
0.808 0.802561
0.812 0.800189
0.816 0.797818
0.82 0.795446
0.824 0.793075
0.828 0.790703
0.832 0.788332
0.836 0.785544
0.84 0.779044
0.844 0.772543
0.848 0.766043
0.852 0.759543
0.856 0.753043
0.86 0.746542
0.864 0.740042
0.868 0.733542
0.872 0.727042
0.876 0.720541
0.88 0.714041
0.884 0.707541
0.888 0.70104
0.892 0.69454
0.896 0.68804
0.9 0.679026
0.904 0.665502
0.908 0.651978
0.912 0.638454
0.916 0.62493
0.92 0.611407
0.924 0.597883
0.928 0.584359
0.932 0.570835
0.936 0.557311
0.94 0.543787
0.944 0.530263
0.948 0.516739
0.952 0.503215
0.956 0.48971
0.96 0.476209
0.964 0.462708
0.968 0.449207
0.972 0.435706
0.976 0.422205
0.98 0.408703
0.984 0.395202
0.988 0.381701
0.992 0.3682
0.996 0.354699
1 0.341198
1.004 0.333131
1.008 0.325063
1.012 0.316996
1.016 0.308928
1.02 0.30086
1.024 0.292793
1.028 0.284725
1.032 0.276657
1.036 0.26859
1.04 0.260522
1.044 0.252454
1.048 0.245136
1.052 0.241036
1.056 0.236935
1.06 0.232834
1.064 0.228733
1.068 0.224632
1.072 0.220531
1.076 0.21643
1.08 0.212329
1.084 0.208228
1.088 0.204127
1.092 0.200027
1.096 0.195926
1.1 0.191825
1.104 0.187724
1.108 0.183623
1.112 0.179956
1.116 0.178296
1.12 0.176637
1.124 0.174977
1.128 0.173318
1.132 0.171658
1.136 0.169999
1.14 0.168339
1.144 0.16668
1.148 0.165021
1.152 0.163361
1.156 0.161702
1.16 0.160042
1.164 0.158383
1.168 0.156723
1.172 0.155064
1.176 0.153404
1.18 0.151745
1.184 0.150085
1.188 0.148426
1.192 0.146767
1.196 0.145107
1.2 0.144435
1.204 0.144066
1.208 0.143697
1.212 0.143327
1.216 0.142958
1.22 0.142589
1.224 0.142219
1.228 0.14185
1.232 0.141481
1.236 0.141111
1.24 0.140742
1.244 0.140373
1.248 0.140004
1.252 0.139634
1.256 0.139265
1.26 0.138896
1.264 0.138526
1.268 0.138157
1.272 0.137788
1.276 0.137419
1.28 0.137049
1.284 0.13668
1.288 0.136311
1.292 0.135941
1.296 0.135572
1.3 0.135203
1.304 0.134833
1.308 0.134464
1.312 0.134301
1.316 0.134251
1.32 0.134202
1.324 0.134152
1.328 0.134102
1.332 0.134052
1.336 0.134002
1.34 0.133953
1.344 0.133903
1.348 0.133853
1.352 0.133803
1.356 0.133753
1.36 0.133704
1.364 0.133654
1.368 0.133604
1.372 0.133554
1.376 0.133504
1.38 0.133455
1.384 0.133405
1.388 0.133355
1.392 0.133305
1.396 0.133255
1.4 0.133206
1.404 0.133156
1.408 0.133106
1.412 0.133056
1.416 0.133006
1.42 0.132957
1.424 0.132907
1.428 0.132857
1.432 0.132807
1.436 0.132757
1.44 0.132708
1.444 0.132658
1.448 0.132608
1.452 0.132558
1.456 0.132526
1.46 0.132506
1.464 0.132486
1.468 0.132467
1.472 0.132447
1.476 0.132427
1.48 0.132408
1.484 0.132388
1.488 0.132368
1.492 0.132348
1.496 0.132329
1.5 0.132309
1.504 0.132289
1.508 0.132269
1.512 0.13225
1.516 0.13223
1.52 0.13221
1.524 0.13219
1.528 0.132171
1.532 0.132151
1.536 0.132131
1.54 0.132111
1.544 0.132092
1.548 0.132072
1.552 0.132052
1.556 0.132032
1.56 0.132013
1.564 0.131993
1.568 0.131973
1.572 0.131953
1.576 0.131934
1.58 0.131914
1.584 0.131894
1.588 0.131874
1.592 0.131855
1.596 0.131835
1.6 0.131815
1.604 0.131795
1.608 0.131776
1.612 0.131756
1.616 0.131736
1.62 0.131716
1.624 0.131697
1.628 0.131677
1.632 0.131657
1.636 0.131629
1.64 0.131597
1.644 0.131565
1.648 0.131534
1.652 0.131502
1.656 0.13147
1.66 0.131439
1.664 0.131407
1.668 0.131375
1.672 0.131344
1.676 0.131312
1.68 0.131281
1.684 0.131249
1.688 0.131217
1.692 0.131186
1.696 0.131154
1.7 0.131122
1.704 0.131091
1.708 0.131059
1.712 0.131027
1.716 0.130996
1.72 0.130964
1.724 0.130932
1.728 0.130901
1.732 0.130869
1.736 0.130838
1.74 0.130806
1.744 0.130774
1.748 0.130743
1.752 0.130711
1.756 0.130679
1.76 0.130648
1.764 0.130616
1.768 0.130584
1.772 0.130553
1.776 0.130521
1.78 0.130489
1.784 0.130458
1.788 0.130426
1.792 0.130395
1.796 0.130363
1.8 0.130331
1.804 0.1303
1.808 0.130268
1.812 0.130236
1.816 0.130205
1.82 0.130173
1.824 0.130141
1.828 0.13011
1.832 0.130078
1.836 0.130046
1.84 0.130015
1.844 0.129983
1.848 0.129952
1.852 0.129893
1.856 0.129833
1.86 0.129774
1.864 0.129715
1.868 0.129656
1.872 0.129596
1.876 0.129537
1.88 0.129478
1.884 0.129418
1.888 0.129359
1.892 0.1293
1.896 0.129241
1.9 0.129181
1.904 0.129122
1.908 0.129063
1.912 0.129004
1.916 0.128944
1.92 0.128885
1.924 0.128826
1.928 0.128766
1.932 0.128707
1.936 0.128648
1.94 0.128589
1.944 0.128529
1.948 0.12847
1.952 0.128411
1.956 0.128351
1.96 0.128292
1.964 0.128233
1.968 0.128174
1.972 0.128114
1.976 0.128055
1.98 0.127996
1.984 0.127936
1.988 0.127877
1.992 0.127818
1.996 0.127759
2 0.127699
2.004 0.12764
2.008 0.127581
2.012 0.127522
2.016 0.127462
2.02 0.127403
2.024 0.127344
2.028 0.127284
2.032 0.127225
2.036 0.127166
2.04 0.127107
2.044 0.127047
2.048 0.126988
2.052 0.126929
2.056 0.126869
2.06 0.12681
2.064 0.126751
2.068 0.126692
2.072 0.126632
2.076 0.126573
2.08 0.126514
2.084 0.126455
2.088 0.126395
2.092 0.126336
2.096 0.12626
2.1 0.126162
2.104 0.126064
2.108 0.125966
2.112 0.125867
2.116 0.125769
2.12 0.125671
2.124 0.125573
2.128 0.125475
2.132 0.125377
2.136 0.125279
2.14 0.125181
2.144 0.125082
2.148 0.124984
2.152 0.124886
2.156 0.124788
2.16 0.12469
2.164 0.124592
2.168 0.124494
2.172 0.124396
2.176 0.124298
2.18 0.124199
2.184 0.124101
2.188 0.124003
2.192 0.123905
2.196 0.123807
2.2 0.123709
2.204 0.123611
2.208 0.123513
2.212 0.123415
2.216 0.123316
2.22 0.123218
2.224 0.12312
2.228 0.123022
2.232 0.122924
2.236 0.122826
2.24 0.122728
2.244 0.12263
2.248 0.122531
2.252 0.122433
2.256 0.122335
2.26 0.122237
2.264 0.122139
2.268 0.122041
2.272 0.121943
2.276 0.121845
2.28 0.121747
2.284 0.121648
2.288 0.12155
2.292 0.121452
2.296 0.121354
2.3 0.121256
2.304 0.121158
2.308 0.12106
2.312 0.120962
2.316 0.120864
2.32 0.120765
2.324 0.120667
2.328 0.120569
2.332 0.120471
2.336 0.120373
2.34 0.120275
2.344 0.120177
2.348 0.120079
2.352 0.11998
2.356 0.119882
2.36 0.119784
2.364 0.119664
2.368 0.119516
2.372 0.119369
2.376 0.119222
2.38 0.119075
2.384 0.118928
2.388 0.118781
2.392 0.118633
2.396 0.118486
2.4 0.118339
2.404 0.118192
2.408 0.118045
2.412 0.117898
2.416 0.11775
2.42 0.117603
2.424 0.117456
2.428 0.117309
2.432 0.117162
2.436 0.117015
2.44 0.116867
2.444 0.11672
2.448 0.116573
2.452 0.116426
2.456 0.116279
2.46 0.116132
2.464 0.115984
2.468 0.115837
2.472 0.11569
2.476 0.115543
2.48 0.115396
2.484 0.115249
2.488 0.115102
2.492 0.114954
2.496 0.114807
2.5 0.11466
2.504 0.114513
2.508 0.114366
2.512 0.114219
2.516 0.114071
2.52 0.113924
2.524 0.113777
2.528 0.11363
2.532 0.113483
2.536 0.113336
2.54 0.113188
2.544 0.113041
2.548 0.112894
2.552 0.112747
2.556 0.1126
2.56 0.112453
2.564 0.112305
2.568 0.112158
2.572 0.112011
2.576 0.111864
2.58 0.111717
2.584 0.11157
2.588 0.111422
2.592 0.111275
2.596 0.111128
2.6 0.110981
2.604 0.110834
2.608 0.110687
2.612 0.11054
2.616 0.110392
2.62 0.110245
2.624 0.110098
2.628 0.109951
2.632 0.109804
2.636 0.109657
2.64 0.109476
2.644 0.109268
2.648 0.109059
2.652 0.10885
2.656 0.108642
2.66 0.108433
2.664 0.108224
2.668 0.108016
2.672 0.107807
2.676 0.107598
2.68 0.10739
2.684 0.107181
2.688 0.106972
2.692 0.106764
2.696 0.106555
2.7 0.106346
2.704 0.106138
2.708 0.105929
2.712 0.10572
2.716 0.105512
2.72 0.105303
2.724 0.105094
2.728 0.104886
2.732 0.104677
2.736 0.104468
2.74 0.10426
2.744 0.104051
2.748 0.103842
2.752 0.103634
2.756 0.103425
2.76 0.103216
2.764 0.103008
2.768 0.102799
2.772 0.10259
2.776 0.102382
2.78 0.102173
2.784 0.101964
2.788 0.101756
2.792 0.101547
2.796 0.101338
2.8 0.10113
2.804 0.100921
2.808 0.100712
2.812 0.100504
2.816 0.100295
2.82 0.100086
2.824 0.0998778
2.828 0.0996692
2.832 0.0994605
2.836 0.0992519
2.84 0.0990432
2.844 0.0988345
2.848 0.0986259
2.852 0.0984172
2.856 0.0982085
2.86 0.0979999
2.864 0.0977912
2.868 0.0975826
2.872 0.0973739
2.876 0.0971652
2.88 0.0969566
2.884 0.0967479
2.888 0.0965393
2.892 0.0963306
2.896 0.0961219
2.9 0.0959133
2.904 0.0957046
2.908 0.0954558
2.912 0.0951763
2.916 0.0948968
2.92 0.0946174
2.924 0.0943379
2.928 0.0940584
2.932 0.0937789
2.936 0.0934994
2.94 0.0932199
2.944 0.0929404
2.948 0.092661
2.952 0.0923815
2.956 0.092102
2.96 0.0918225
2.964 0.091543
2.968 0.0912635
2.972 0.0909841
2.976 0.0907046
2.98 0.0904251
2.984 0.0901456
2.988 0.0898661
2.992 0.0895866
2.996 0.0893071
3 0.0890277
3.004 0.0887482
3.008 0.0884687
3.012 0.0881892
3.016 0.0879097
3.02 0.0876302
3.024 0.0873507
3.028 0.0870713
3.032 0.0867918
3.036 0.0865123
3.04 0.0862328
3.044 0.0859533
3.048 0.0856738
3.052 0.0853944
3.056 0.0851149
3.06 0.0848354
3.064 0.0845559
3.068 0.0842764
3.072 0.0839969
3.076 0.0837174
3.08 0.083438
3.084 0.0831585
3.088 0.082879
3.092 0.0825995
3.096 0.08232
3.1 0.0820405
3.104 0.0817611
3.108 0.0814816
3.112 0.0812021
3.116 0.0809226
3.12 0.0806431
3.124 0.0803636
3.128 0.0800842
3.132 0.0798047
3.136 0.0795252
3.14 0.0792457
3.144 0.0789662
3.148 0.0786867
3.152 0.0784062
3.156 0.0780629
3.16 0.0777196
3.164 0.0773763
3.168 0.077033
3.172 0.0766897
3.176 0.0763464
3.18 0.0760031
3.184 0.0756598
3.188 0.0753165
3.192 0.0749731
3.196 0.0746298
3.2 0.0742865
3.204 0.0739432
3.208 0.0735999
3.212 0.0732566
3.216 0.0729133
3.22 0.07257
3.224 0.0722267
3.228 0.0718834
3.232 0.07154
3.236 0.0711967
3.24 0.0708534
3.244 0.0705101
3.248 0.0701668
3.252 0.0698235
3.256 0.0694802
3.26 0.0691369
3.264 0.0687936
3.268 0.0684502
3.272 0.0681069
3.276 0.0677636
3.28 0.0674203
3.284 0.067077
3.288 0.0667337
3.292 0.0663904
3.296 0.0660471
3.3 0.0657038
3.304 0.0653605
3.308 0.0650171
3.312 0.0646738
3.316 0.0643305
3.32 0.0639872
3.324 0.0636439
3.328 0.0633006
3.332 0.0629573
3.336 0.062614
3.34 0.0622707
3.344 0.0619273
3.348 0.061584
3.352 0.0612407
3.356 0.0608974
3.36 0.0605541
3.364 0.0602108
3.368 0.0598579
3.372 0.0594793
3.376 0.0591007
3.38 0.0587221
3.384 0.0583435
3.388 0.0579649
3.392 0.0575862
3.396 0.0572076
3.4 0.056829
3.404 0.0564504
3.408 0.0560718
3.412 0.0556932
3.416 0.0553146
3.42 0.054936
3.424 0.0545574
3.428 0.0541788
3.432 0.0538002
3.436 0.0534215
3.44 0.053043
3.444 0.0526643
3.448 0.0522857
3.452 0.0519071
3.456 0.0515285
3.46 0.0511499
3.464 0.0507713
3.468 0.0503927
3.472 0.0500141
3.476 0.0496355
3.48 0.0492569
3.484 0.0488783
3.488 0.0484997
3.492 0.048121
3.496 0.0477424
3.5 0.0473638
3.504 0.0469852
3.508 0.0466066
3.512 0.046228
3.516 0.0458494
3.52 0.0454708
3.524 0.0450922
3.528 0.0447136
3.532 0.044335
3.536 0.0439563
3.54 0.0435777
3.544 0.0431991
3.548 0.0428186
3.552 0.0424354
3.556 0.0420522
3.56 0.041669
3.564 0.0412858
3.568 0.0409026
3.572 0.0405195
3.576 0.0401362
3.58 0.0397531
3.584 0.0393698
3.588 0.0389867
3.592 0.0386034
3.596 0.0382203
3.6 0.0378371
3.604 0.0374539
3.608 0.0370707
3.612 0.0366875
3.616 0.0363043
3.62 0.0359211
3.624 0.0355379
3.628 0.0351547
3.632 0.0347715
3.636 0.0343883
3.64 0.0340051
3.644 0.0336219
3.648 0.0332387
3.652 0.0328555
3.656 0.0324723
3.66 0.0320891
3.664 0.0317059
3.668 0.0313227
3.672 0.0309395
3.676 0.0305563
3.68 0.0301731
3.684 0.0297899
3.688 0.0294067
3.692 0.0290256
3.696 0.0286484
3.7 0.0282712
3.704 0.0278939
3.708 0.0275167
3.712 0.0271395
3.716 0.0267622
3.72 0.026385
3.724 0.0260078
3.728 0.0256305
3.732 0.0252533
3.736 0.0248761
3.74 0.0244989
3.744 0.0241216
3.748 0.0237444
3.752 0.0233672
3.756 0.0229899
3.76 0.0226127
3.764 0.0222355
3.768 0.0218582
3.772 0.021481
3.776 0.0211038
3.78 0.0207266
3.784 0.0203493
3.788 0.0199721
3.792 0.0195949
3.796 0.0192177
3.8 0.0188404
3.804 0.018464
3.808 0.0180904
3.812 0.0177167
3.816 0.017343
3.82 0.0169694
3.824 0.0165957
3.828 0.016222
3.832 0.0158484
3.836 0.0154747
3.84 0.0151011
3.844 0.0147274
3.848 0.0143537
3.852 0.0139801
3.856 0.0136064
3.86 0.0132327
3.864 0.0128591
3.868 0.0124854
3.872 0.0121118
3.876 0.0117381
3.88 0.0113644
3.884 0.0109908
3.888 0.0106171
3.892 0.0102452
3.896 0.00987374
3.9 0.00950223
3.904 0.00913075
3.908 0.00875924
3.912 0.00838774
3.916 0.00801626
3.92 0.00764475
3.924 0.00727327
3.928 0.00690176
3.932 0.00653028
3.936 0.00615877
3.94 0.00578729
3.944 0.00541578
3.948 0.0050443
3.952 0.00467279
3.956 0.00439934
3.96 0.00414871
3.964 0.00389811
3.968 0.00364748
3.972 0.00339687
3.976 0.00314625
3.98 0.00289564
3.984 0.00264502
3.988 0.00239441
3.992 0.00214379
3.996 0.00189318
4 0.00164255


==> Data/theta_exp04_dt327_de123_al05_ptthigheps_t700.csv <==
r/r2 Result
0 0.998735
0.004 0.998677
0.008 0.998619
0.012 0.998561
0.016 0.998503
0.02 0.998445
0.024 0.998387
0.028 0.998329
0.032 0.998271
0.036 0.998213
0.04 0.998155
0.044 0.998097
0.048 0.998039
0.052 0.997981
0.056 0.997923
0.06 0.997865
0.064 0.997807
0.068 0.997749
0.072 0.997691
0.076 0.997633
0.08 0.997575
0.084 0.997517
0.088 0.997459
0.092 0.997402
0.096 0.997344
0.1 0.997286
0.104 0.997228
0.108 0.99717
0.112 0.997112
0.116 0.997054
0.12 0.996996
0.124 0.996938
0.128 0.99688
0.132 0.996822
0.136 0.996764
0.14 0.996706
0.144 0.996648
0.148 0.99659
0.152 0.996532
0.156 0.996474
0.16 0.996416
0.164 0.996358
0.168 0.9963
0.172 0.996242
0.176 0.996184
0.18 0.996126
0.184 0.996068
0.188 0.99601
0.192 0.995952
0.196 0.995894
0.2 0.995836
0.204 0.995778
0.208 0.99572
0.212 0.995662
0.216 0.995604
0.22 0.995546
0.224 0.995488
0.228 0.99543
0.232 0.995372
0.236 0.995314
0.24 0.995256
0.244 0.995199
0.248 0.99493
0.252 0.994611
0.256 0.994292
0.26 0.993973
0.264 0.993654
0.268 0.993335
0.272 0.993016
0.276 0.992697
0.28 0.992378
0.284 0.992059
0.288 0.99174
0.292 0.991421
0.296 0.991102
0.3 0.990783
0.304 0.990464
0.308 0.990145
0.312 0.989826
0.316 0.989506
0.32 0.989187
0.324 0.988868
0.328 0.988549
0.332 0.98823
0.336 0.987911
0.34 0.987592
0.344 0.987273
0.348 0.986954
0.352 0.986635
0.356 0.986316
0.36 0.985997
0.364 0.985678
0.368 0.985359
0.372 0.98504
0.376 0.984721
0.38 0.984402
0.384 0.984083
0.388 0.983764
0.392 0.983445
0.396 0.983125
0.4 0.982806
0.404 0.982487
0.408 0.982168
0.412 0.981849
0.416 0.98153
0.42 0.981211
0.424 0.980892
0.428 0.980042
0.432 0.979103
0.436 0.978163
0.44 0.977223
0.444 0.976284
0.448 0.975344
0.452 0.974404
0.456 0.973465
0.46 0.972525
0.464 0.971586
0.468 0.970646
0.472 0.969706
0.476 0.968767
0.48 0.967827
0.484 0.966887
0.488 0.965948
0.492 0.965008
0.496 0.964068
0.5 0.963129
0.504 0.962189
0.508 0.961249
0.512 0.96031
0.516 0.95937
0.52 0.95843
0.524 0.957491
0.528 0.956551
0.532 0.955611
0.536 0.954672
0.54 0.953732
0.544 0.952792
0.548 0.951853
0.552 0.950913
0.556 0.949973
0.56 0.949034
0.564 0.947713
0.568 0.945707
0.572 0.943701
0.576 0.941695
0.58 0.939689
0.584 0.937683
0.588 0.935677
0.592 0.933671
0.596 0.931665
0.6 0.929659
0.604 0.927653
0.608 0.925647
0.612 0.923641
0.616 0.921635
0.62 0.919629
0.624 0.917623
0.628 0.915617
0.632 0.913611
0.636 0.911605
0.64 0.909599
0.644 0.907593
0.648 0.905588
0.652 0.903582
0.656 0.901576
0.66 0.89957
0.664 0.897564
0.668 0.895558
0.672 0.893552
0.676 0.889993
0.68 0.886405
0.684 0.882818
0.688 0.87923
0.692 0.875643
0.696 0.872055
0.7 0.868468
0.704 0.86488
0.708 0.861292
0.712 0.857705
0.716 0.854117
0.72 0.85053
0.724 0.846942
0.728 0.843355
0.732 0.839767
0.736 0.83618
0.74 0.832592
0.744 0.829004
0.748 0.825417
0.752 0.821829
0.756 0.818242
0.76 0.814654
0.764 0.810991
0.768 0.807292
0.772 0.803593
0.776 0.799893
0.78 0.796194
0.784 0.792494
0.788 0.788795
0.792 0.785096
0.796 0.781396
0.8 0.777697
0.804 0.773998
0.808 0.770298
0.812 0.766599
0.816 0.762899
0.82 0.7592
0.824 0.755501
0.828 0.751801
0.832 0.748102
0.836 0.744536
0.84 0.74216
0.844 0.739784
0.848 0.737408
0.852 0.735033
0.856 0.732657
0.86 0.730281
0.864 0.727905
0.868 0.725529
0.872 0.723153
0.876 0.720777
0.88 0.718402
0.884 0.716026
0.888 0.71365
0.892 0.711274
0.896 0.708898
0.9 0.705496
0.904 0.700251
0.908 0.695006
0.912 0.689762
0.916 0.684517
0.92 0.679273
0.924 0.674028
0.928 0.668783
0.932 0.663539
0.936 0.658294
0.94 0.653049
0.944 0.647805
0.948 0.64256
0.952 0.637316
0.956 0.628085
0.96 0.617924
0.964 0.607762
0.968 0.5976
0.972 0.587439
0.976 0.577277
0.98 0.567115
0.984 0.556953
0.988 0.546792
0.992 0.53663
0.996 0.526468
1 0.516307
1.004 0.506514
1.008 0.496722
1.012 0.486929
1.016 0.477136
1.02 0.467344
1.024 0.457551
1.028 0.447758
1.032 0.437966
1.036 0.428173
1.04 0.418381
1.044 0.408588
1.048 0.39923
1.052 0.39174
1.056 0.38425
1.06 0.376759
1.064 0.369269
1.068 0.361778
1.072 0.354288
1.076 0.346797
1.08 0.339307
1.084 0.331816
1.088 0.324326
1.092 0.316836
1.096 0.309345
1.1 0.301855
1.104 0.294364
1.108 0.286874
1.112 0.279827
1.116 0.274831
1.12 0.269836
1.124 0.26484
1.128 0.259845
1.132 0.25485
1.136 0.249854
1.14 0.244859
1.144 0.239864
1.148 0.234868
1.152 0.229873
1.156 0.224878
1.16 0.219882
1.164 0.214887
1.168 0.209891
1.172 0.204896
1.176 0.199901
1.18 0.194905
1.184 0.18991
1.188 0.184915
1.192 0.179919
1.196 0.174924
1.2 0.172211
1.204 0.170198
1.208 0.168184
1.212 0.166171
1.216 0.164158
1.22 0.162144
1.224 0.160131
1.228 0.158118
1.232 0.156104
1.236 0.154091
1.24 0.152078
1.244 0.150065
1.248 0.148051
1.252 0.146038
1.256 0.144025
1.26 0.142011
1.264 0.139998
1.268 0.137985
1.272 0.135972
1.276 0.133958
1.28 0.131945
1.284 0.129932
1.288 0.127918
1.292 0.125905
1.296 0.123892
1.3 0.121878
1.304 0.119865
1.308 0.117852
1.312 0.116687
1.316 0.115988
1.32 0.115289
1.324 0.11459
1.328 0.113891
1.332 0.113191
1.336 0.112492
1.34 0.111793
1.344 0.111094
1.348 0.110395
1.352 0.109695
1.356 0.108996
1.36 0.108297
1.364 0.107598
1.368 0.106899
1.372 0.106199
1.376 0.1055
1.38 0.104801
1.384 0.104102
1.388 0.103403
1.392 0.102703
1.396 0.102004
1.4 0.101305
1.404 0.100606
1.408 0.0999065
1.412 0.0992073
1.416 0.0985081
1.42 0.0978089
1.424 0.0971097
1.428 0.0964105
1.432 0.0957113
1.436 0.0950121
1.44 0.0943129
1.444 0.0936136
1.448 0.0929144
1.452 0.0922152
1.456 0.0918251
1.46 0.0916535
1.464 0.0914819
1.468 0.0913103
1.472 0.0911388
1.476 0.0909672
1.48 0.0907956
1.484 0.090624
1.488 0.0904524
1.492 0.0902808
1.496 0.0901092
1.5 0.0899376
1.504 0.089766
1.508 0.0895945
1.512 0.0894229
1.516 0.0892513
1.52 0.0890797
1.524 0.0889081
1.528 0.0887365
1.532 0.0885649
1.536 0.0883933
1.54 0.0882217
1.544 0.0880502
1.548 0.0878786
1.552 0.087707
1.556 0.0875354
1.56 0.0873638
1.564 0.0871922
1.568 0.0870206
1.572 0.086849
1.576 0.0866774
1.58 0.0865059
1.584 0.0863343
1.588 0.0861627
1.592 0.0859911
1.596 0.0858195
1.6 0.0856479
1.604 0.0854763
1.608 0.0853047
1.612 0.0851331
1.616 0.0849616
1.62 0.08479
1.624 0.0846184
1.628 0.0844468
1.632 0.0842752
1.636 0.0841762
1.64 0.0841042
1.644 0.0840322
1.648 0.0839603
1.652 0.0838883
1.656 0.0838163
1.66 0.0837444
1.664 0.0836724
1.668 0.0836004
1.672 0.0835284
1.676 0.0834565
1.68 0.0833845
1.684 0.0833125
1.688 0.0832406
1.692 0.0831686
1.696 0.0830966
1.7 0.0830247
1.704 0.0829527
1.708 0.0828807
1.712 0.0828087
1.716 0.0827368
1.72 0.0826648
1.724 0.0825928
1.728 0.0825209
1.732 0.0824489
1.736 0.0823769
1.74 0.082305
1.744 0.082233
1.748 0.082161
1.752 0.082089
1.756 0.0820171
1.76 0.0819451
1.764 0.0818731
1.768 0.0818012
1.772 0.0817292
1.776 0.0816572
1.78 0.0815852
1.784 0.0815133
1.788 0.0814413
1.792 0.0813693
1.796 0.0812974
1.8 0.0812254
1.804 0.0811534
1.808 0.0810815
1.812 0.0810095
1.816 0.0809375
1.82 0.0808655
1.824 0.0807936
1.828 0.0807216
1.832 0.0806496
1.836 0.0805777
1.84 0.0805057
1.844 0.0804337
1.848 0.0803618
1.852 0.0803016
1.856 0.0802417
1.86 0.0801817
1.864 0.0801217
1.868 0.0800618
1.872 0.0800018
1.876 0.0799419
1.88 0.0798819
1.884 0.079822
1.888 0.079762
1.892 0.0797021
1.896 0.0796421
1.9 0.0795822
1.904 0.0795222
1.908 0.0794622
1.912 0.0794023
1.916 0.0793423
1.92 0.0792824
1.924 0.0792224
1.928 0.0791625
1.932 0.0791025
1.936 0.0790426
1.94 0.0789826
1.944 0.0789227
1.948 0.0788627
1.952 0.0788027
1.956 0.0787428
1.96 0.0786828
1.964 0.0786229
1.968 0.0785629
1.972 0.078503
1.976 0.078443
1.98 0.0783831
1.984 0.0783231
1.988 0.0782631
1.992 0.0782032
1.996 0.0781432
2 0.0780833
2.004 0.0780233
2.008 0.0779634
2.012 0.0779034
2.016 0.0778435
2.02 0.0777835
2.024 0.0777236
2.028 0.0776636
2.032 0.0776036
2.036 0.0775437
2.04 0.0774837
2.044 0.0774238
2.048 0.0773638
2.052 0.0773039
2.056 0.0772439
2.06 0.077184
2.064 0.077124
2.068 0.077064
2.072 0.0770041
2.076 0.0769441
2.08 0.0768842
2.084 0.0768242
2.088 0.0767643
2.092 0.0767043
2.096 0.0766406
2.1 0.0765719
2.104 0.0765033
2.108 0.0764346
2.112 0.0763659
2.116 0.0762973
2.12 0.0762286
2.124 0.07616
2.128 0.0760913
2.132 0.0760226
2.136 0.075954
2.14 0.0758853
2.144 0.0758167
2.148 0.075748
2.152 0.0756793
2.156 0.0756107
2.16 0.075542
2.164 0.0754733
2.168 0.0754047
2.172 0.075336
2.176 0.0752674
2.18 0.0751987
2.184 0.07513
2.188 0.0750614
2.192 0.0749927
2.196 0.0749241
2.2 0.0748554
2.204 0.0747867
2.208 0.0747181
2.212 0.0746494
2.216 0.0745807
2.22 0.0745121
2.224 0.0744434
2.228 0.0743748
2.232 0.0743061
2.236 0.0742374
2.24 0.0741688
2.244 0.0741001
2.248 0.0740315
2.252 0.0739628
2.256 0.0738941
2.26 0.0738255
2.264 0.0737568
2.268 0.0736881
2.272 0.0736195
2.276 0.0735508
2.28 0.0734822
2.284 0.0734135
2.288 0.0733448
2.292 0.0732762
2.296 0.0732075
2.3 0.0731389
2.304 0.0730702
2.308 0.0730015
2.312 0.0729329
2.316 0.0728642
2.32 0.0727955
2.324 0.0727269
2.328 0.0726582
2.332 0.0725896
2.336 0.0725209
2.34 0.0724522
2.344 0.0723836
2.348 0.0723149
2.352 0.0722463
2.356 0.0721776
2.36 0.0721089
2.364 0.0720298
2.368 0.0719383
2.372 0.0718468
2.376 0.0717553
2.38 0.0716639
2.384 0.0715724
2.388 0.0714809
2.392 0.0713895
2.396 0.071298
2.4 0.0712065
2.404 0.071115
2.408 0.0710236
2.412 0.0709321
2.416 0.0708406
2.42 0.0707491
2.424 0.0706577
2.428 0.0705662
2.432 0.0704747
2.436 0.0703832
2.44 0.0702918
2.444 0.0702003
2.448 0.0701088
2.452 0.0700174
2.456 0.0699259
2.46 0.0698344
2.464 0.0697429
2.468 0.0696515
2.472 0.06956
2.476 0.0694685
2.48 0.0693771
2.484 0.0692856
2.488 0.0691941
2.492 0.0691026
2.496 0.0690112
2.5 0.0689197
2.504 0.0688282
2.508 0.0687367
2.512 0.0686453
2.516 0.0685538
2.52 0.0684623
2.524 0.0683708
2.528 0.0682794
2.532 0.0681879
2.536 0.0680964
2.54 0.068005
2.544 0.0679135
2.548 0.067822
2.552 0.0677305
2.556 0.0676391
2.56 0.0675476
2.564 0.0674561
2.568 0.0673647
2.572 0.0672732
2.576 0.0671817
2.58 0.0670902
2.584 0.0669988
2.588 0.0669073
2.592 0.0668158
2.596 0.0667243
2.6 0.0666329
2.604 0.0665414
2.608 0.0664499
2.612 0.0663585
2.616 0.066267
2.62 0.0661755
2.624 0.066084
2.628 0.0659926
2.632 0.0659011
2.636 0.0658096
2.64 0.0656999
2.644 0.0655745
2.648 0.0654492
2.652 0.0653238
2.656 0.0651985
2.66 0.0650731
2.664 0.0649478
2.668 0.0648224
2.672 0.0646971
2.676 0.0645717
2.68 0.0644464
2.684 0.064321
2.688 0.0641957
2.692 0.0640703
2.696 0.063945
2.7 0.0638196
2.704 0.0636943
2.708 0.063569
2.712 0.0634436
2.716 0.0633183
2.72 0.0631929
2.724 0.0630676
2.728 0.0629422
2.732 0.0628169
2.736 0.0626915
2.74 0.0625662
2.744 0.0624408
2.748 0.0623155
2.752 0.0621901
2.756 0.0620648
2.76 0.0619394
2.764 0.0618141
2.768 0.0616887
2.772 0.0615634
2.776 0.061438
2.78 0.0613127
2.784 0.0611873
2.788 0.061062
2.792 0.0609366
2.796 0.0608113
2.8 0.0606859
2.804 0.0605606
2.808 0.0604353
2.812 0.0603099
2.816 0.0601846
2.82 0.0600592
2.824 0.0599339
2.828 0.0598085
2.832 0.0596832
2.836 0.0595578
2.84 0.0594325
2.844 0.0593071
2.848 0.0591818
2.852 0.0590564
2.856 0.0589311
2.86 0.0588057
2.864 0.0586804
2.868 0.058555
2.872 0.0584297
2.876 0.0583043
2.88 0.058179
2.884 0.0580536
2.888 0.0579283
2.892 0.0578029
2.896 0.0576776
2.9 0.0575522
2.904 0.0574269
2.908 0.0572775
2.912 0.0571098
2.916 0.056942
2.92 0.0567743
2.924 0.0566065
2.928 0.0564387
2.932 0.056271
2.936 0.0561032
2.94 0.0559355
2.944 0.0557677
2.948 0.0556
2.952 0.0554322
2.956 0.0552644
2.96 0.0550967
2.964 0.0549289
2.968 0.0547612
2.972 0.0545934
2.976 0.0544257
2.98 0.0542579
2.984 0.0540902
2.988 0.0539224
2.992 0.0537546
2.996 0.0535869
3 0.0534191
3.004 0.0532514
3.008 0.0530836
3.012 0.0529159
3.016 0.0527481
3.02 0.0525804
3.024 0.0524126
3.028 0.0522448
3.032 0.0520771
3.036 0.0519093
3.04 0.0517416
3.044 0.0515738
3.048 0.0514061
3.052 0.0512383
3.056 0.0510706
3.06 0.0509028
3.064 0.050735
3.068 0.0505673
3.072 0.0503995
3.076 0.0502318
3.08 0.050064
3.084 0.0498963
3.088 0.0497285
3.092 0.0495607
3.096 0.049393
3.1 0.0492252
3.104 0.0490575
3.108 0.0488897
3.112 0.048722
3.116 0.0485542
3.12 0.0483865
3.124 0.0482187
3.128 0.048051
3.132 0.0478832
3.136 0.0477154
3.14 0.0475477
3.144 0.0473799
3.148 0.0472122
3.152 0.0470438
3.156 0.046837
3.16 0.0466302
3.164 0.0464235
3.168 0.0462167
3.172 0.0460099
3.176 0.0458032
3.18 0.0455964
3.184 0.0453896
3.188 0.0451828
3.192 0.0449761
3.196 0.0447693
3.2 0.0445625
3.204 0.0443558
3.208 0.044149
3.212 0.0439422
3.216 0.0437354
3.22 0.0435287
3.224 0.0433219
3.228 0.0431151
3.232 0.0429083
3.236 0.0427016
3.24 0.0424948
3.244 0.042288
3.248 0.0420812
3.252 0.0418745
3.256 0.0416677
3.26 0.0414609
3.264 0.0412542
3.268 0.0410474
3.272 0.0408406
3.276 0.0406338
3.28 0.0404271
3.284 0.0402203
3.288 0.0400135
3.292 0.0398067
3.296 0.0396
3.3 0.0393932
3.304 0.0391864
3.308 0.0389796
3.312 0.0387729
3.316 0.0385661
3.32 0.0383593
3.324 0.0381526
3.328 0.0379458
3.332 0.037739
3.336 0.0375322
3.34 0.0373255
3.344 0.0371187
3.348 0.0369119
3.352 0.0367051
3.356 0.0364984
3.36 0.0362916
3.364 0.0360848
3.368 0.035872
3.372 0.0356432
3.376 0.0354143
3.38 0.0351855
3.384 0.0349566
3.388 0.0347278
3.392 0.0344989
3.396 0.0342701
3.4 0.0340412
3.404 0.0338124
3.408 0.0335835
3.412 0.0333546
3.416 0.0331258
3.42 0.0328969
3.424 0.0326681
3.428 0.0324392
3.432 0.0322104
3.436 0.0319815
3.44 0.0317526
3.444 0.0315238
3.448 0.0312949
3.452 0.0310661
3.456 0.0308372
3.46 0.0306084
3.464 0.0303795
3.468 0.0301506
3.472 0.0299218
3.476 0.0296929
3.48 0.0294641
3.484 0.0292352
3.488 0.0290064
3.492 0.0287775
3.496 0.0285487
3.5 0.0283198
3.504 0.028091
3.508 0.0278621
3.512 0.0276332
3.516 0.0274044
3.52 0.0271755
3.524 0.0269467
3.528 0.0267178
3.532 0.026489
3.536 0.0262601
3.54 0.0260312
3.544 0.0258024
3.548 0.0255722
3.552 0.02534
3.556 0.0251078
3.56 0.0248757
3.564 0.0246435
3.568 0.0244113
3.572 0.0241792
3.576 0.023947
3.58 0.0237148
3.584 0.0234827
3.588 0.0232505
3.592 0.0230183
3.596 0.0227862
3.6 0.022554
3.604 0.0223219
3.608 0.0220897
3.612 0.0218575
3.616 0.0216253
3.62 0.0213932
3.624 0.021161
3.628 0.0209288
3.632 0.0206967
3.636 0.0204645
3.64 0.0202324
3.644 0.0200002
3.648 0.019768
3.652 0.0195359
3.656 0.0193037
3.66 0.0190715
3.664 0.0188394
3.668 0.0186072
3.672 0.018375
3.676 0.0181429
3.68 0.0179107
3.684 0.0176785
3.688 0.0174464
3.692 0.0172162
3.696 0.0169897
3.7 0.0167632
3.704 0.0165367
3.708 0.0163102
3.712 0.0160837
3.716 0.0158572
3.72 0.0156307
3.724 0.0154042
3.728 0.0151777
3.732 0.0149512
3.736 0.0147247
3.74 0.0144982
3.744 0.0142717
3.748 0.0140452
3.752 0.0138187
3.756 0.0135922
3.76 0.0133657
3.764 0.0131392
3.768 0.0129127
3.772 0.0126862
3.776 0.0124597
3.78 0.0122332
3.784 0.0120067
3.788 0.0117802
3.792 0.0115536
3.796 0.0113272
3.8 0.0111006
3.804 0.0108754
3.808 0.0106541
3.812 0.0104328
3.816 0.0102115
3.82 0.00999023
3.824 0.00976895
3.828 0.00954766
3.832 0.00932638
3.836 0.00910509
3.84 0.00888381
3.844 0.00866251
3.848 0.00844124
3.852 0.00821994
3.856 0.00799867
3.86 0.00777737
3.864 0.0075561
3.868 0.0073348
3.872 0.00711353
3.876 0.00689223
3.88 0.00667096
3.884 0.00644966
3.888 0.00622839
3.892 0.00600971
3.896 0.00579162
3.9 0.00557352
3.904 0.00535542
3.908 0.00513732
3.912 0.00491921
3.916 0.00470112
3.92 0.00448301
3.924 0.00426492
3.928 0.00404682
3.932 0.00382872
3.936 0.00361062
3.94 0.00339253
3.944 0.00317442
3.948 0.00295633
3.952 0.00273822
3.956 0.00257818
3.96 0.00243166
3.964 0.00228515
3.968 0.00213863
3.972 0.00199212
3.976 0.0018456
3.98 0.00169909
3.984 0.00155257
3.988 0.00140606
3.992 0.00125954
3.996 0.00111303
4 0.000966511


==> Data/theta_exp04_dt327_de64_al05_ptt_t1000.csv <==
r/r2 Result
0 0.982131
0.004 0.981881
0.008 0.98163
0.012 0.98138
0.016 0.981129
0.02 0.980879
0.024 0.980628
0.028 0.980378
0.032 0.980127
0.036 0.979877
0.04 0.979626
0.044 0.979375
0.048 0.979125
0.052 0.978874
0.056 0.978624
0.06 0.978373
0.064 0.978123
0.068 0.977872
0.072 0.977622
0.076 0.977371
0.08 0.977121
0.084 0.97687
0.088 0.97662
0.092 0.976369
0.096 0.976119
0.1 0.975868
0.104 0.975618
0.108 0.975367
0.112 0.975117
0.116 0.974866
0.12 0.974616
0.124 0.974365
0.128 0.974115
0.132 0.973864
0.136 0.973614
0.14 0.973363
0.144 0.973113
0.148 0.972862
0.152 0.972612
0.156 0.972361
0.16 0.972111
0.164 0.97186
0.168 0.97161
0.172 0.971359
0.176 0.971109
0.18 0.970858
0.184 0.970608
0.188 0.970357
0.192 0.970107
0.196 0.969856
0.2 0.969606
0.204 0.969355
0.208 0.969105
0.212 0.968854
0.216 0.968604
0.22 0.968353
0.224 0.968103
0.228 0.967852
0.232 0.967601
0.236 0.967351
0.24 0.9671
0.244 0.96685
0.248 0.966046
0.252 0.965108
0.256 0.964171
0.26 0.963233
0.264 0.962295
0.268 0.961358
0.272 0.96042
0.276 0.959482
0.28 0.958544
0.284 0.957607
0.288 0.956669
0.292 0.955731
0.296 0.954794
0.3 0.953856
0.304 0.952918
0.308 0.95198
0.312 0.951043
0.316 0.950105
0.32 0.949167
0.324 0.94823
0.328 0.947292
0.332 0.946354
0.336 0.945416
0.34 0.944479
0.344 0.943541
0.348 0.942603
0.352 0.941666
0.356 0.940728
0.36 0.93979
0.364 0.938852
0.368 0.937915
0.372 0.936977
0.376 0.936039
0.38 0.935102
0.384 0.934164
0.388 0.933226
0.392 0.932288
0.396 0.931351
0.4 0.930413
0.404 0.929475
0.408 0.928538
0.412 0.9276
0.416 0.926662
0.42 0.925724
0.424 0.924787
0.428 0.922889
0.432 0.920828
0.436 0.918768
0.44 0.916708
0.444 0.914647
0.448 0.912587
0.452 0.910526
0.456 0.908466
0.46 0.906405
0.464 0.904345
0.468 0.902284
0.472 0.900224
0.476 0.898163
0.48 0.896103
0.484 0.894043
0.488 0.891982
0.492 0.889922
0.496 0.887861
0.5 0.885801
0.504 0.88374
0.508 0.88168
0.512 0.879619
0.516 0.877559
0.52 0.875498
0.524 0.873438
0.528 0.871378
0.532 0.869317
0.536 0.867257
0.54 0.865196
0.544 0.863136
0.548 0.861075
0.552 0.859015
0.556 0.856954
0.56 0.854894
0.564 0.852387
0.568 0.849081
0.572 0.845774
0.576 0.842467
0.58 0.83916
0.584 0.835854
0.588 0.832547
0.592 0.82924
0.596 0.825934
0.6 0.822627
0.604 0.81932
0.608 0.816013
0.612 0.812707
0.616 0.8094
0.62 0.806093
0.624 0.802786
0.628 0.79948
0.632 0.796173
0.636 0.792866
0.64 0.789559
0.644 0.786253
0.648 0.782946
0.652 0.779639
0.656 0.776332
0.66 0.773026
0.664 0.769719
0.668 0.766412
0.672 0.763105
0.676 0.759238
0.68 0.75536
0.684 0.751482
0.688 0.747604
0.692 0.743726
0.696 0.739848
0.7 0.73597
0.704 0.732092
0.708 0.728214
0.712 0.724336
0.716 0.720458
0.72 0.71658
0.724 0.712702
0.728 0.708824
0.732 0.704947
0.736 0.701069
0.74 0.697191
0.744 0.693313
0.748 0.689435
0.752 0.685557
0.756 0.681679
0.76 0.677801
0.764 0.673371
0.768 0.668674
0.772 0.663977
0.776 0.659281
0.78 0.654584
0.784 0.649887
0.788 0.64519
0.792 0.640493
0.796 0.635797
0.8 0.6311
0.804 0.626403
0.808 0.621706
0.812 0.617009
0.816 0.612313
0.82 0.607616
0.824 0.602919
0.828 0.598222
0.832 0.593525
0.836 0.588655
0.84 0.582237
0.844 0.575818
0.848 0.5694
0.852 0.562981
0.856 0.556563
0.86 0.550144
0.864 0.543726
0.868 0.537307
0.872 0.530889
0.876 0.52447
0.88 0.518052
0.884 0.511633
0.888 0.505215
0.892 0.498796
0.896 0.492378
0.9 0.485665
0.904 0.478425
0.908 0.471184
0.912 0.463944
0.916 0.456703
0.92 0.449462
0.924 0.442222
0.928 0.434981
0.932 0.427741
0.936 0.4205
0.94 0.41326
0.944 0.406019
0.948 0.398778
0.952 0.391538
0.956 0.384143
0.96 0.376711
0.964 0.36928
0.968 0.361849
0.972 0.354418
0.976 0.346986
0.98 0.339555
0.984 0.332124
0.988 0.324693
0.992 0.317261
0.996 0.30983
1 0.302399
1.004 0.295942
1.008 0.289484
1.012 0.283027
1.016 0.27657
1.02 0.270113
1.024 0.263655
1.028 0.257198
1.032 0.250741
1.036 0.244284
1.04 0.237827
1.044 0.23137
1.048 0.225356
1.052 0.221244
1.056 0.217133
1.06 0.213022
1.064 0.20891
1.068 0.204799
1.072 0.200688
1.076 0.196576
1.08 0.192465
1.084 0.188354
1.088 0.184243
1.092 0.180131
1.096 0.17602
1.1 0.171909
1.104 0.167797
1.108 0.163686
1.112 0.159853
1.116 0.15731
1.12 0.154766
1.124 0.152223
1.128 0.149679
1.132 0.147136
1.136 0.144592
1.14 0.142049
1.144 0.139506
1.148 0.136962
1.152 0.134419
1.156 0.131875
1.16 0.129332
1.164 0.126788
1.168 0.124245
1.172 0.121701
1.176 0.119158
1.18 0.116614
1.184 0.114071
1.188 0.111528
1.192 0.108984
1.196 0.106441
1.2 0.105046
1.204 0.104005
1.208 0.102963
1.212 0.101921
1.216 0.100879
1.22 0.0998371
1.224 0.0987952
1.228 0.0977533
1.232 0.0967115
1.236 0.0956696
1.24 0.0946278
1.244 0.0935859
1.248 0.092544
1.252 0.0915022
1.256 0.0904603
1.26 0.0894185
1.264 0.0883766
1.268 0.0873347
1.272 0.0862929
1.276 0.085251
1.28 0.0842091
1.284 0.0831673
1.288 0.0821254
1.292 0.0810835
1.296 0.0800417
1.3 0.0789998
1.304 0.0779579
1.308 0.0769161
1.312 0.0764086
1.316 0.0761939
1.32 0.0759793
1.324 0.0757646
1.328 0.0755499
1.332 0.0753353
1.336 0.0751206
1.34 0.0749059
1.344 0.0746912
1.348 0.0744766
1.352 0.0742619
1.356 0.0740472
1.36 0.0738326
1.364 0.0736179
1.368 0.0734032
1.372 0.0731885
1.376 0.0729739
1.38 0.0727592
1.384 0.0725445
1.388 0.0723299
1.392 0.0721152
1.396 0.0719005
1.4 0.0716858
1.404 0.0714712
1.408 0.0712565
1.412 0.0710418
1.416 0.0708272
1.42 0.0706125
1.424 0.0703978
1.428 0.0701831
1.432 0.0699685
1.436 0.0697538
1.44 0.0695391
1.444 0.0693245
1.448 0.0691098
1.452 0.0688951
1.456 0.0687738
1.46 0.0687185
1.464 0.0686632
1.468 0.0686079
1.472 0.0685526
1.476 0.0684973
1.48 0.068442
1.484 0.0683866
1.488 0.0683313
1.492 0.068276
1.496 0.0682207
1.5 0.0681654
1.504 0.0681101
1.508 0.0680548
1.512 0.0679995
1.516 0.0679442
1.52 0.0678889
1.524 0.0678336
1.528 0.0677783
1.532 0.067723
1.536 0.0676677
1.54 0.0676124
1.544 0.0675571
1.548 0.0675017
1.552 0.0674464
1.556 0.0673911
1.56 0.0673358
1.564 0.0672805
1.568 0.0672252
1.572 0.0671699
1.576 0.0671146
1.58 0.0670593
1.584 0.067004
1.588 0.0669487
1.592 0.0668934
1.596 0.0668381
1.6 0.0667828
1.604 0.0667275
1.608 0.0666721
1.612 0.0666168
1.616 0.0665615
1.62 0.0665062
1.624 0.0664509
1.628 0.0663956
1.632 0.0663403
1.636 0.0662842
1.64 0.0662279
1.644 0.0661716
1.648 0.0661152
1.652 0.0660589
1.656 0.0660026
1.66 0.0659462
1.664 0.0658899
1.668 0.0658336
1.672 0.0657772
1.676 0.0657209
1.68 0.0656646
1.684 0.0656082
1.688 0.0655519
1.692 0.0654955
1.696 0.0654392
1.7 0.0653829
1.704 0.0653265
1.708 0.0652702
1.712 0.0652139
1.716 0.0651575
1.72 0.0651012
1.724 0.0650449
1.728 0.0649885
1.732 0.0649322
1.736 0.0648758
1.74 0.0648195
1.744 0.0647632
1.748 0.0647068
1.752 0.0646505
1.756 0.0645942
1.76 0.0645378
1.764 0.0644815
1.768 0.0644252
1.772 0.0643688
1.776 0.0643125
1.78 0.0642561
1.784 0.0641998
1.788 0.0641435
1.792 0.0640871
1.796 0.0640308
1.8 0.0639745
1.804 0.0639181
1.808 0.0638618
1.812 0.0638055
1.816 0.0637491
1.82 0.0636928
1.824 0.0636365
1.828 0.0635801
1.832 0.0635238
1.836 0.0634674
1.84 0.0634111
1.844 0.0633548
1.848 0.0632984
1.852 0.0632271
1.856 0.0631556
1.86 0.0630841
1.864 0.0630125
1.868 0.062941
1.872 0.0628695
1.876 0.0627979
1.88 0.0627264
1.884 0.0626549
1.888 0.0625833
1.892 0.0625118
1.896 0.0624403
1.9 0.0623687
1.904 0.0622972
1.908 0.0622257
1.912 0.0621541
1.916 0.0620826
1.92 0.0620111
1.924 0.0619395
1.928 0.061868
1.932 0.0617965
1.936 0.0617249
1.94 0.0616534
1.944 0.0615819
1.948 0.0615103
1.952 0.0614388
1.956 0.0613672
1.96 0.0612957
1.964 0.0612242
1.968 0.0611526
1.972 0.0610811
1.976 0.0610096
1.98 0.060938
1.984 0.0608665
1.988 0.060795
1.992 0.0607234
1.996 0.0606519
2 0.0605804
2.004 0.0605088
2.008 0.0604373
2.012 0.0603658
2.016 0.0602942
2.02 0.0602227
2.024 0.0601512
2.028 0.0600796
2.032 0.0600081
2.036 0.0599366
2.04 0.059865
2.044 0.0597935
2.048 0.059722
2.052 0.0596504
2.056 0.0595789
2.06 0.0595073
2.064 0.0594358
2.068 0.0593643
2.072 0.0592927
2.076 0.0592212
2.08 0.0591497
2.084 0.0590781
2.088 0.0590066
2.092 0.0589351
2.096 0.0588566
2.1 0.0587691
2.104 0.0586816
2.108 0.0585941
2.112 0.0585065
2.116 0.058419
2.12 0.0583315
2.124 0.058244
2.128 0.0581564
2.132 0.0580689
2.136 0.0579814
2.14 0.0578939
2.144 0.0578064
2.148 0.0577188
2.152 0.0576313
2.156 0.0575438
2.16 0.0574563
2.164 0.0573688
2.168 0.0572812
2.172 0.0571937
2.176 0.0571062
2.18 0.0570187
2.184 0.0569311
2.188 0.0568436
2.192 0.0567561
2.196 0.0566686
2.2 0.0565811
2.204 0.0564935
2.208 0.056406
2.212 0.0563185
2.216 0.056231
2.22 0.0561435
2.224 0.0560559
2.228 0.0559684
2.232 0.0558809
2.236 0.0557934
2.24 0.0557058
2.244 0.0556183
2.248 0.0555308
2.252 0.0554433
2.256 0.0553558
2.26 0.0552682
2.264 0.0551807
2.268 0.0550932
2.272 0.0550057
2.276 0.0549182
2.28 0.0548306
2.284 0.0547431
2.288 0.0546556
2.292 0.0545681
2.296 0.0544806
2.3 0.054393
2.304 0.0543055
2.308 0.054218
2.312 0.0541305
2.316 0.0540429
2.32 0.0539554
2.324 0.0538679
2.328 0.0537804
2.332 0.0536929
2.336 0.0536053
2.34 0.0535178
2.344 0.0534303
2.348 0.0533428
2.352 0.0532553
2.356 0.0531677
2.36 0.0530802
2.364 0.0529861
2.368 0.0528843
2.372 0.0527825
2.376 0.0526807
2.38 0.0525789
2.384 0.0524771
2.388 0.0523753
2.392 0.0522735
2.396 0.0521718
2.4 0.05207
2.404 0.0519682
2.408 0.0518664
2.412 0.0517646
2.416 0.0516628
2.42 0.051561
2.424 0.0514592
2.428 0.0513574
2.432 0.0512556
2.436 0.0511538
2.44 0.051052
2.444 0.0509502
2.448 0.0508484
2.452 0.0507466
2.456 0.0506448
2.46 0.050543
2.464 0.0504412
2.468 0.0503394
2.472 0.0502376
2.476 0.0501359
2.48 0.0500341
2.484 0.0499323
2.488 0.0498305
2.492 0.0497287
2.496 0.0496269
2.5 0.0495251
2.504 0.0494233
2.508 0.0493215
2.512 0.0492197
2.516 0.0491179
2.52 0.0490161
2.524 0.0489143
2.528 0.0488125
2.532 0.0487107
2.536 0.0486089
2.54 0.0485071
2.544 0.0484053
2.548 0.0483035
2.552 0.0482017
2.556 0.0480999
2.56 0.0479982
2.564 0.0478964
2.568 0.0477946
2.572 0.0476928
2.576 0.047591
2.58 0.0474892
2.584 0.0473874
2.588 0.0472856
2.592 0.0471838
2.596 0.047082
2.6 0.0469802
2.604 0.0468784
2.608 0.0467766
2.612 0.0466748
2.616 0.046573
2.62 0.0464712
2.624 0.0463694
2.628 0.0462676
2.632 0.0461658
2.636 0.046064
2.64 0.0459544
2.644 0.045838
2.648 0.0457216
2.652 0.0456053
2.656 0.0454889
2.66 0.0453725
2.664 0.0452561
2.668 0.0451398
2.672 0.0450234
2.676 0.044907
2.68 0.0447907
2.684 0.0446743
2.688 0.0445579
2.692 0.0444415
2.696 0.0443252
2.7 0.0442088
2.704 0.0440924
2.708 0.043976
2.712 0.0438597
2.716 0.0437433
2.72 0.0436269
2.724 0.0435106
2.728 0.0433942
2.732 0.0432778
2.736 0.0431614
2.74 0.0430451
2.744 0.0429287
2.748 0.0428123
2.752 0.0426959
2.756 0.0425796
2.76 0.0424632
2.764 0.0423468
2.768 0.0422304
2.772 0.0421141
2.776 0.0419977
2.78 0.0418813
2.784 0.041765
2.788 0.0416486
2.792 0.0415322
2.796 0.0414158
2.8 0.0412995
2.804 0.0411831
2.808 0.0410667
2.812 0.0409504
2.816 0.040834
2.82 0.0407176
2.824 0.0406012
2.828 0.0404849
2.832 0.0403685
2.836 0.0402521
2.84 0.0401357
2.844 0.0400194
2.848 0.039903
2.852 0.0397866
2.856 0.0396702
2.86 0.0395539
2.864 0.0394375
2.868 0.0393211
2.872 0.0392048
2.876 0.0390884
2.88 0.038972
2.884 0.0388556
2.888 0.0387393
2.892 0.0386229
2.896 0.0385065
2.9 0.0383901
2.904 0.0382738
2.908 0.0381488
2.912 0.0380172
2.916 0.0378856
2.92 0.037754
2.924 0.0376224
2.928 0.0374908
2.932 0.0373593
2.936 0.0372277
2.94 0.0370961
2.944 0.0369645
2.948 0.0368329
2.952 0.0367013
2.956 0.0365697
2.96 0.0364382
2.964 0.0363066
2.968 0.036175
2.972 0.0360434
2.976 0.0359118
2.98 0.0357802
2.984 0.0356486
2.988 0.0355171
2.992 0.0353855
2.996 0.0352539
3 0.0351223
3.004 0.0349907
3.008 0.0348591
3.012 0.0347275
3.016 0.0345959
3.02 0.0344644
3.024 0.0343328
3.028 0.0342012
3.032 0.0340696
3.036 0.033938
3.04 0.0338064
3.044 0.0336748
3.048 0.0335433
3.052 0.0334117
3.056 0.0332801
3.06 0.0331485
3.064 0.0330169
3.068 0.0328853
3.072 0.0327537
3.076 0.0326221
3.08 0.0324906
3.084 0.032359
3.088 0.0322274
3.092 0.0320958
3.096 0.0319642
3.1 0.0318326
3.104 0.0317011
3.108 0.0315695
3.112 0.0314379
3.116 0.0313063
3.12 0.0311747
3.124 0.0310431
3.128 0.0309115
3.132 0.0307799
3.136 0.0306484
3.14 0.0305168
3.144 0.0303852
3.148 0.0302536
3.152 0.0301218
3.156 0.0299785
3.16 0.0298352
3.164 0.0296919
3.168 0.0295485
3.172 0.0294052
3.176 0.0292619
3.18 0.0291186
3.184 0.0289753
3.188 0.028832
3.192 0.0286886
3.196 0.0285453
3.2 0.028402
3.204 0.0282587
3.208 0.0281154
3.212 0.027972
3.216 0.0278287
3.22 0.0276854
3.224 0.0275421
3.228 0.0273988
3.232 0.0272554
3.236 0.0271121
3.24 0.0269688
3.244 0.0268255
3.248 0.0266822
3.252 0.0265388
3.256 0.0263955
3.26 0.0262522
3.264 0.0261089
3.268 0.0259656
3.272 0.0258223
3.276 0.0256789
3.28 0.0255356
3.284 0.0253923
3.288 0.025249
3.292 0.0251057
3.296 0.0249623
3.3 0.024819
3.304 0.0246757
3.308 0.0245324
3.312 0.0243891
3.316 0.0242457
3.32 0.0241024
3.324 0.0239591
3.328 0.0238158
3.332 0.0236725
3.336 0.0235291
3.34 0.0233858
3.344 0.0232425
3.348 0.0230992
3.352 0.0229559
3.356 0.0228126
3.36 0.0226692
3.364 0.0225259
3.368 0.0223816
3.372 0.0222345
3.376 0.0220875
3.38 0.0219404
3.384 0.0217934
3.388 0.0216463
3.392 0.0214993
3.396 0.0213522
3.4 0.0212052
3.404 0.0210581
3.408 0.0209111
3.412 0.020764
3.416 0.020617
3.42 0.0204699
3.424 0.0203229
3.428 0.0201758
3.432 0.0200288
3.436 0.0198817
3.44 0.0197347
3.444 0.0195876
3.448 0.0194406
3.452 0.0192935
3.456 0.0191465
3.46 0.0189994
3.464 0.0188524
3.468 0.0187053
3.472 0.0185583
3.476 0.0184112
3.48 0.0182642
3.484 0.0181171
3.488 0.0179701
3.492 0.017823
3.496 0.017676
3.5 0.0175289
3.504 0.0173819
3.508 0.0172348
3.512 0.0170878
3.516 0.0169407
3.52 0.0167937
3.524 0.0166466
3.528 0.0164995
3.532 0.0163525
3.536 0.0162054
3.54 0.0160584
3.544 0.0159113
3.548 0.0157655
3.552 0.0156213
3.556 0.0154771
3.56 0.015333
3.564 0.0151888
3.568 0.0150446
3.572 0.0149005
3.576 0.0147563
3.58 0.0146121
3.584 0.014468
3.588 0.0143238
3.592 0.0141796
3.596 0.0140354
3.6 0.0138913
3.604 0.0137471
3.608 0.0136029
3.612 0.0134588
3.616 0.0133146
3.62 0.0131704
3.624 0.0130263
3.628 0.0128821
3.632 0.0127379
3.636 0.0125937
3.64 0.0124496
3.644 0.0123054
3.648 0.0121612
3.652 0.0120171
3.656 0.0118729
3.66 0.0117287
3.664 0.0115846
3.668 0.0114404
3.672 0.0112962
3.676 0.011152
3.68 0.0110079
3.684 0.0108637
3.688 0.0107195
3.692 0.010577
3.696 0.0104373
3.7 0.0102976
3.704 0.0101579
3.708 0.0100182
3.712 0.00987848
3.716 0.00973878
3.72 0.00959908
3.724 0.00945939
3.728 0.00931969
3.732 0.00918
3.736 0.0090403
3.74 0.00890061
3.744 0.00876091
3.748 0.00862122
3.752 0.00848152
3.756 0.00834183
3.76 0.00820213
3.764 0.00806244
3.768 0.00792274
3.772 0.00778305
3.776 0.00764335
3.78 0.00750366
3.784 0.00736396
3.788 0.00722427
3.792 0.00708457
3.796 0.00694487
3.8 0.00680517
3.804 0.00666638
3.808 0.00653049
3.812 0.00639459
3.816 0.0062587
3.82 0.00612281
3.824 0.00598692
3.828 0.00585102
3.832 0.00571513
3.836 0.00557924
3.84 0.00544335
3.844 0.00530745
3.848 0.00517157
3.852 0.00503567
3.856 0.00489978
3.86 0.00476389
3.864 0.004628
3.868 0.0044921
3.872 0.00435622
3.876 0.00422032
3.88 0.00408443
3.884 0.00394854
3.888 0.00381265
3.892 0.00367899
3.896 0.00354582
3.9 0.00341264
3.904 0.00327947
3.908 0.00314629
3.912 0.00301312
3.916 0.00287995
3.92 0.00274677
3.924 0.0026136
3.928 0.00248042
3.932 0.00234725
3.936 0.00221407
3.94 0.0020809
3.944 0.00194773
3.948 0.00181456
3.952 0.00168138
3.956 0.00158349
3.96 0.00149382
3.964 0.00140416
3.968 0.00131449
3.972 0.00122482
3.976 0.00113515
3.98 0.00104549
3.984 0.000955815
3.988 0.00086615
3.992 0.000776479
3.996 0.000686815
4 0.000597144


==> Data/theta_exp05_dt285_de504_al05_t1200.csv <==
r/r2 Result
0 0.968249
0.04 0.963449
0.08 0.958649
0.12 0.953849
0.16 0.949049
0.2 0.944249
0.24 0.939449
0.28 0.934649
0.32 0.929849
0.36 0.901958
0.4 0.883675
0.44 0.865392
0.48 0.847109
0.52 0.828826
0.56 0.807188
0.6 0.766169
0.64 0.72515
0.68 0.684131
0.72 0.643111
0.76 0.602092
0.8 0.541135
0.84 0.480017
0.88 0.418899
0.92 0.360615
0.96 0.307312
1 0.254008
1.04 0.226478
1.08 0.198948
1.12 0.177736
1.16 0.160111
1.2 0.142487
1.24 0.129375
1.28 0.122461
1.32 0.115547
1.36 0.108633
1.4 0.102306
1.44 0.0989397
1.48 0.0955731
1.52 0.0922065
1.56 0.0888398
1.6 0.0854732
1.64 0.081905
1.68 0.078267
1.72 0.074629
1.76 0.0709911
1.8 0.067353
1.84 0.0637151
1.88 0.0603017
1.92 0.0581046
1.96 0.0559074
2 0.0537103
2.04 0.0515132
2.08 0.0493161
2.12 0.047119
2.16 0.0449218
2.2 0.0431836
2.24 0.0417459
2.28 0.0403081
2.32 0.0388704
2.36 0.0374327
2.4 0.0359949
2.44 0.0345572
2.48 0.0331194
2.52 0.0318125
2.56 0.0306365
2.6 0.0294604
2.64 0.0282843
2.68 0.0271083
2.72 0.0259322
2.76 0.0247562
2.8 0.0235801
2.84 0.022479
2.88 0.0214924
2.92 0.0205058
2.96 0.0195192
3 0.0185326
3.04 0.017546
3.08 0.0165594
3.12 0.0155728
3.16 0.0147096
3.2 0.0138692
3.24 0.0130288
3.28 0.0121883
3.32 0.0113479
3.36 0.0105075
3.4 0.00969898
3.44 0.00898248
3.48 0.00826597
3.52 0.00754947
3.56 0.00683297
3.6 0.00611647
3.64 0.00547027
3.68 0.004838
3.72 0.00420572
3.76 0.00357345
3.8 0.00296453
3.84 0.00237259
3.88 0.00178065
3.92 0.00125604
3.96 0.000849992
4 0.000443941


==> Data/theta_exp05_dt285_de504_al05_t1200_far.csv <==
r/r2 Result
0 0.991667
0.04 0.991442
0.08 0.991217
0.12 0.990993
0.16 0.990768
0.2 0.990543
0.24 0.990318
0.28 0.990093
0.32 0.989485
0.36 0.988723
0.4 0.987961
0.44 0.9872
0.48 0.986438
0.52 0.985676
0.56 0.98481
0.6 0.983344
0.64 0.981878
0.68 0.980413
0.72 0.978947
0.76 0.977481
0.8 0.975259
0.84 0.97303
0.88 0.970801
0.92 0.968213
0.96 0.964993
1 0.961772
1.04 0.957998
1.08 0.954224
1.12 0.95012
1.16 0.945828
1.2 0.941536
1.24 0.93675
1.28 0.931286
1.32 0.925822
1.36 0.920358
1.4 0.914612
1.44 0.907446
1.48 0.900279
1.52 0.893112
1.56 0.885946
1.6 0.878779
1.64 0.86998
1.68 0.860615
1.72 0.85125
1.76 0.841885
1.8 0.83252
1.84 0.823155
1.88 0.813396
1.92 0.801505
1.96 0.789614
2 0.777723
2.04 0.765832
2.08 0.753941
2.12 0.74205
2.16 0.730158
2.2 0.716789
2.24 0.702452
2.28 0.688115
2.32 0.673777
2.36 0.65944
2.4 0.645103
2.44 0.630766
2.48 0.616428
2.52 0.601229
2.56 0.585166
2.6 0.569103
2.64 0.55304
2.68 0.536978
2.72 0.520915
2.76 0.504852
2.8 0.488789
2.84 0.472447
2.88 0.455677
2.92 0.438908
2.96 0.422139
3 0.405369
3.04 0.3886
3.08 0.37183
3.12 0.355061
3.16 0.338336
3.2 0.32162
3.24 0.304904
3.28 0.288187
3.32 0.271471
3.36 0.254755
3.4 0.238152
3.44 0.221879
3.48 0.205605
3.52 0.189331
3.56 0.173058
3.6 0.156784
3.64 0.140939
3.68 0.125178
3.72 0.109418
3.76 0.093657
3.8 0.0781518
3.84 0.0628324
3.88 0.047513
3.92 0.0332873
3.96 0.0209876
4 0.00868798


==> Data/theta_exp05_dt285_de504_al05_tw286_t1200.csv <==
r/r2 Result
0 0.970686
0.04 0.96629
0.08 0.961895
0.12 0.957499
0.16 0.953104
0.2 0.948708
0.24 0.944313
0.28 0.939917
0.32 0.935522
0.36 0.910088
0.4 0.893408
0.44 0.876728
0.48 0.860049
0.52 0.843369
0.56 0.823648
0.6 0.786363
0.64 0.749077
0.68 0.711792
0.72 0.674506
0.76 0.637221
0.8 0.581634
0.84 0.5259
0.88 0.470165
0.92 0.416834
0.96 0.367726
1 0.318619
1.04 0.293386
1.08 0.268153
1.12 0.248817
1.16 0.23283
1.2 0.216843
1.24 0.204898
1.28 0.198504
1.32 0.192109
1.36 0.185715
1.4 0.179883
1.44 0.176887
1.48 0.173891
1.52 0.170895
1.56 0.167899
1.6 0.164903
1.64 0.161698
1.68 0.158421
1.72 0.155144
1.76 0.151867
1.8 0.14859
1.84 0.145313
1.88 0.142228
1.92 0.140182
1.96 0.138136
2 0.13609
2.04 0.134043
2.08 0.131997
2.12 0.129951
2.16 0.127905
2.2 0.126298
2.24 0.124979
2.28 0.123659
2.32 0.12234
2.36 0.121021
2.4 0.119702
2.44 0.118383
2.48 0.117063
2.52 0.115866
2.56 0.11479
2.6 0.113715
2.64 0.112639
2.68 0.111564
2.72 0.110488
2.76 0.109413
2.8 0.108337
2.84 0.107332
2.88 0.106435
2.92 0.105537
2.96 0.10464
3 0.103742
3.04 0.102845
3.08 0.101947
3.12 0.101049
3.16 0.100267
3.2 0.0995056
3.24 0.0987443
3.28 0.097983
3.32 0.0972217
3.36 0.0964604
3.4 0.0957269
3.44 0.0950738
3.48 0.0944207
3.52 0.0937676
3.56 0.0931145
3.6 0.0924614
3.64 0.0918731
3.68 0.0912977
3.72 0.0907223
3.76 0.0901469
3.8 0.0895964
3.84 0.089064
3.88 0.0885317
3.92 0.0880617
3.96 0.0877014
4 0.0873412


==> Data/theta_exp05_dt285_de504_al05_tw286_t1200_far.csv <==
r/r2 Result
0 0.992277
0.04 0.99207
0.08 0.991863
0.12 0.991656
0.16 0.991449
0.2 0.991242
0.24 0.991035
0.28 0.990828
0.32 0.990271
0.36 0.989572
0.4 0.988874
0.44 0.988175
0.48 0.987477
0.52 0.986779
0.56 0.985985
0.6 0.984642
0.64 0.9833
0.68 0.981957
0.72 0.980614
0.76 0.979271
0.8 0.97724
0.84 0.975203
0.88 0.973166
0.92 0.970807
0.96 0.96788
1 0.964953
1.04 0.961528
1.08 0.958103
1.12 0.954371
1.16 0.950465
1.2 0.946558
1.24 0.942207
1.28 0.937244
1.32 0.932281
1.36 0.927318
1.4 0.922099
1.44 0.91559
1.48 0.90908
1.52 0.902571
1.56 0.896061
1.6 0.889552
1.64 0.881556
1.68 0.873045
1.72 0.864535
1.76 0.856024
1.8 0.847513
1.84 0.839002
1.88 0.830133
1.92 0.819322
1.96 0.808511
2 0.7977
2.04 0.786888
2.08 0.776077
2.12 0.765266
2.16 0.754455
2.2 0.742285
2.24 0.729226
2.28 0.716167
2.32 0.703107
2.36 0.690048
2.4 0.676989
2.44 0.663929
2.48 0.65087
2.52 0.637011
2.56 0.622352
2.6 0.607694
2.64 0.593035
2.68 0.578376
2.72 0.563717
2.76 0.549059
2.8 0.5344
2.84 0.519476
2.88 0.504146
2.92 0.488816
2.96 0.473486
3 0.458157
3.04 0.442827
3.08 0.427497
3.12 0.412167
3.16 0.396862
3.2 0.38156
3.24 0.366259
3.28 0.350957
3.32 0.335656
3.36 0.320354
3.4 0.305153
3.44 0.290241
3.48 0.275329
3.52 0.260417
3.56 0.245505
3.6 0.230594
3.64 0.216077
3.68 0.201638
3.72 0.187199
3.76 0.172761
3.8 0.158559
3.84 0.144528
3.88 0.130498
3.92 0.117465
3.96 0.10619
4 0.0949147


==> Data/theta_exp05_dt305_de113_al05_tw30435_t1200.csv <==
r/r2 Result
0 0.996565
0.04 0.995196
0.08 0.993826
0.12 0.992457
0.16 0.991088
0.2 0.989718
0.24 0.988349
0.28 0.986979
0.32 0.98561
0.36 0.975127
0.4 0.968437
0.44 0.961746
0.48 0.955055
0.52 0.948365
0.56 0.939427
0.6 0.917512
0.64 0.895596
0.68 0.873681
0.72 0.851766
0.76 0.82985
0.8 0.766693
0.84 0.703203
0.88 0.639712
0.92 0.565754
0.96 0.473403
1 0.381052
1.04 0.340192
1.08 0.299333
1.12 0.272244
1.16 0.252976
1.2 0.233707
1.24 0.216599
1.28 0.202458
1.32 0.188317
1.36 0.174176
1.4 0.162069
1.44 0.16022
1.48 0.15837
1.52 0.156521
1.56 0.154671
1.6 0.152822
1.64 0.151795
1.68 0.151053
1.72 0.150311
1.76 0.149569
1.8 0.148827
1.84 0.148085
1.88 0.147328
1.92 0.146489
1.96 0.145649
2 0.14481
2.04 0.14397
2.08 0.143131
2.12 0.142291
2.16 0.141452
2.2 0.140551
2.24 0.139609
2.28 0.138668
2.32 0.137726
2.36 0.136785
2.4 0.135843
2.44 0.134901
2.48 0.13396
2.52 0.132919
2.56 0.131777
2.6 0.130636
2.64 0.129495
2.68 0.128354
2.72 0.127213
2.76 0.126072
2.8 0.124931
2.84 0.123681
2.88 0.122266
2.92 0.12085
2.96 0.119434
3 0.118019
3.04 0.116603
3.08 0.115188
3.12 0.113772
3.16 0.112143
3.2 0.110474
3.24 0.108805
3.28 0.107136
3.32 0.105467
3.36 0.103798
3.4 0.102106
3.44 0.100348
3.48 0.0985911
3.52 0.0968337
3.56 0.0950764
3.6 0.093319
3.64 0.0916033
3.68 0.0898958
3.72 0.0881883
3.76 0.0864808
3.8 0.0848104
3.84 0.083167
3.88 0.0815236
3.92 0.0800596
3.96 0.0789116
4 0.0777636


==> Data/theta_exp05_dt305_de113_al05_tw30435_t1200_far.csv <==
r/r2 Result
0 0.999882
0.04 0.999881
0.08 0.999881
0.12 0.999881
0.16 0.999881
0.2 0.999881
0.24 0.99988
0.28 0.99988
0.32 0.999864
0.36 0.999841
0.4 0.999819
0.44 0.999796
0.48 0.999774
0.52 0.999751
0.56 0.999721
0.6 0.999647
0.64 0.999572
0.68 0.999498
0.72 0.999424
0.76 0.99935
0.8 0.999204
0.84 0.999056
0.88 0.998909
0.92 0.99872
0.96 0.998458
1 0.998195
1.04 0.997809
1.08 0.997423
1.12 0.996932
1.16 0.996382
1.2 0.995831
1.24 0.995127
1.28 0.994214
1.32 0.993301
1.36 0.992389
1.4 0.991353
1.44 0.9897
1.48 0.988046
1.52 0.986393
1.56 0.98474
1.6 0.983087
1.64 0.980339
1.68 0.977213
1.72 0.974086
1.76 0.970959
1.8 0.967833
1.84 0.964706
1.88 0.961153
1.92 0.955287
1.96 0.949422
2 0.943557
2.04 0.937692
2.08 0.931826
2.12 0.925961
2.16 0.920096
2.2 0.911689
2.24 0.901619
2.28 0.891549
2.32 0.881479
2.36 0.871408
2.4 0.861338
2.44 0.851268
2.48 0.841197
2.52 0.828599
2.56 0.813474
2.6 0.798348
2.64 0.783223
2.68 0.768097
2.72 0.752972
2.76 0.737846
2.8 0.722721
2.84 0.705877
2.88 0.686409
2.92 0.666941
2.96 0.647472
3 0.628004
3.04 0.608536
3.08 0.589068
3.12 0.5696
3.16 0.548009
3.2 0.526027
3.24 0.504044
3.28 0.482061
3.32 0.460079
3.36 0.438096
3.4 0.415905
3.44 0.393115
3.48 0.370324
3.52 0.347533
3.56 0.324743
3.6 0.301952
3.64 0.279334
3.68 0.25675
3.72 0.234166
3.76 0.211583
3.8 0.189276
3.84 0.167171
3.88 0.145066
3.92 0.124532
3.96 0.106767
4 0.0890018


==> Data/theta_hc05_dt285_de504_al05_t1200.csv <==
r/R2 Result
0.00399968503937 0.976239
0.00799968503937 0.976084
0.01199968503937 0.975928
0.01599968503937 0.975773
0.01999968503937 0.975618
0.02399968503937 0.975463
0.02799968503937 0.975308
0.03199968503937 0.975152
0.03599968503937 0.974997
0.03999968503937 0.974842
0.04399968503937 0.974687
0.04799968503937 0.974532
0.05199968503937 0.974376
0.05599968503937 0.974221
0.05999968503937 0.974066
0.06399968503937 0.973911
0.06799968503937 0.973756
0.07199968503937 0.9736
0.07599968503937 0.973445
0.07999968503937 0.97329
0.08399968503937 0.973135
0.08799968503937 0.97298
0.09199968503937 0.972824
0.09599968503937 0.972453
0.09999968503937 0.971985
0.10399968503937 0.971517
0.10799968503937 0.971049
0.11199968503937 0.970581
0.11599968503937 0.970113
0.11999968503937 0.969646
0.12399968503937 0.969178
0.12799968503937 0.96871
0.13199968503937 0.968242
0.13599968503937 0.967774
0.13999968503937 0.967306
0.14399968503937 0.966839
0.14799968503937 0.966371
0.15199968503937 0.965903
0.15599968503937 0.965435
0.16 0.964967
0.164 0.964499
0.168 0.964032
0.172 0.963564
0.176 0.963096
0.18 0.962628
0.184 0.96216
0.188 0.961656
0.192 0.960827
0.196 0.959999
0.2 0.95917
0.204 0.958342
0.208 0.957513
0.212 0.956684
0.216 0.955856
0.22 0.955027
0.224 0.954199
0.228 0.95337
0.232 0.952542
0.236 0.951713
0.24 0.950885
0.244 0.950056
0.248 0.949228
0.252 0.948399
0.256 0.947571
0.26 0.946742
0.264 0.945913
0.268 0.945085
0.272 0.944256
0.276 0.943428
0.28 0.942579
0.284 0.941271
0.288 0.939963
0.292 0.938655
0.296 0.937348
0.3 0.93604
0.304 0.934732
0.308 0.933424
0.312 0.932116
0.316 0.930808
0.32 0.9295
0.324 0.928192
0.328 0.926884
0.332 0.925576
0.336 0.924269
0.34 0.922961
0.344 0.921653
0.348 0.920345
0.352 0.919037
0.356 0.917729
0.36 0.916421
0.364 0.915113
0.368 0.913805
0.372 0.911819
0.376 0.909649
0.38 0.907479
0.384 0.905309
0.388 0.903139
0.392 0.900969
0.396 0.898799
0.4 0.896629
0.404 0.894459
0.408 0.892289
0.412 0.890119
0.416 0.887949
0.42 0.88578
0.424 0.88361
0.428 0.88144
0.432 0.87927
0.436 0.8771
0.44 0.87493
0.444 0.87276
0.448 0.87059
0.452 0.86842
0.456 0.86625
0.46 0.863709
0.464 0.860881
0.468 0.858052
0.472 0.855223
0.476 0.852395
0.48 0.849566
0.484 0.846737
0.488 0.843909
0.492 0.84108
0.496 0.838251
0.5 0.835423
0.504 0.832594
0.508 0.829765
0.512 0.826937
0.516 0.824108
0.52 0.82128
0.524 0.818451
0.528 0.815622
0.532 0.812794
0.536 0.809965
0.54 0.807136
0.544 0.804308
0.548 0.801479
0.552 0.79865
0.556 0.795822
0.56 0.792993
0.564 0.790164
0.568 0.787336
0.572 0.784507
0.576 0.781678
0.58 0.77885
0.584 0.776021
0.588 0.773192
0.592 0.770364
0.596 0.766699
0.6 0.762246
0.604 0.757792
0.608 0.753339
0.612 0.748885
0.616 0.744432
0.62 0.739979
0.624 0.735525
0.628 0.731072
0.632 0.726618
0.636 0.722165
0.64 0.717711
0.644 0.713258
0.648 0.708805
0.652 0.704351
0.656 0.699898
0.66 0.695444
0.664 0.690991
0.668 0.686538
0.672 0.682084
0.676 0.677631
0.68 0.673177
0.684 0.668724
0.688 0.664271
0.692 0.659817
0.696 0.655364
0.7 0.65091
0.704 0.646457
0.708 0.642004
0.712 0.63755
0.716 0.633097
0.72 0.628643
0.724 0.62419
0.728 0.619737
0.732 0.614641
0.736 0.608808
0.74 0.602976
0.744 0.597143
0.748 0.591311
0.752 0.585478
0.756 0.579646
0.76 0.573813
0.764 0.567981
0.768 0.562148
0.772 0.556316
0.776 0.550483
0.78 0.544651
0.784 0.538819
0.788 0.532986
0.792 0.527154
0.796 0.521321
0.8 0.515489
0.804 0.509656
0.808 0.503824
0.812 0.497991
0.816 0.492159
0.82 0.486326
0.824 0.480494
0.828 0.474661
0.832 0.468829
0.836 0.462996
0.84 0.457164
0.844 0.451332
0.848 0.445499
0.852 0.439667
0.856 0.433834
0.86 0.428002
0.864 0.422169
0.868 0.416719
0.872 0.411803
0.876 0.406887
0.88 0.401971
0.884 0.397055
0.888 0.392139
0.892 0.387222
0.896 0.382306
0.9 0.37739
0.904 0.372474
0.908 0.367558
0.912 0.362642
0.916 0.357726
0.92 0.35281
0.924 0.347894
0.928 0.342977
0.932 0.338061
0.936 0.333145
0.94 0.328229
0.944 0.323313
0.948 0.318397
0.952 0.313481
0.956 0.308565
0.96 0.303648
0.964 0.298732
0.968 0.293816
0.972 0.2889
0.976 0.283984
0.98 0.279068
0.984 0.274152
0.988 0.269236
0.992 0.26432
0.996 0.259403
1 0.254487
1.004 0.251208
1.008 0.248266
1.012 0.245324
1.016 0.242381
1.02 0.239439
1.024 0.236496
1.028 0.233554
1.032 0.230611
1.036 0.227669
1.04 0.224727
1.044 0.221784
1.048 0.218842
1.052 0.215899
1.056 0.212957
1.06 0.210014
1.064 0.207072
1.068 0.20413
1.072 0.201187
1.076 0.198245
1.08 0.195302
1.084 0.19236
1.088 0.189418
1.092 0.186475
1.096 0.183833
1.1 0.182352
1.104 0.180871
1.108 0.179389
1.112 0.177908
1.116 0.176427
1.12 0.174946
1.124 0.173464
1.128 0.171983
1.132 0.170502
1.136 0.169021
1.14 0.16754
1.144 0.166058
1.148 0.164577
1.152 0.163096
1.156 0.161615
1.16 0.160133
1.164 0.158652
1.168 0.157171
1.172 0.15569
1.176 0.154208
1.18 0.152727
1.184 0.151246
1.188 0.149765
1.192 0.148284
1.196 0.146802
1.2 0.145321
1.204 0.14384
1.208 0.142359
1.212 0.140877
1.216 0.139396
1.22 0.13813
1.224 0.137217
1.228 0.136304
1.232 0.135391
1.236 0.134479
1.24 0.133566
1.244 0.132653
1.248 0.13174
1.252 0.130827
1.256 0.129914
1.26 0.129001
1.264 0.128088
1.268 0.127175
1.272 0.126262
1.276 0.125349
1.28 0.124437
1.284 0.123524
1.288 0.122611
1.292 0.121698
1.296 0.120785
1.3 0.119872
1.304 0.118959
1.308 0.118046
1.312 0.117133
1.316 0.11622
1.32 0.115308
1.324 0.114395
1.328 0.113482
1.332 0.112569
1.336 0.111656
1.34 0.110743
1.344 0.10983
1.348 0.108917
1.352 0.108004
1.356 0.107091
1.36 0.106179
1.364 0.105266
1.368 0.104353
1.372 0.10344
1.376 0.102578
1.38 0.102227
1.384 0.101877
1.388 0.101527
1.392 0.101177
1.396 0.100827
1.4 0.100477
1.404 0.100126
1.408 0.0997762
1.412 0.099426
1.416 0.0990759
1.42 0.0987257
1.424 0.0983755
1.428 0.0980254
1.432 0.0976752
1.436 0.097325
1.44 0.0969749
1.444 0.0966247
1.448 0.0962745
1.452 0.0959244
1.456 0.0955742
1.46 0.095224
1.464 0.0948739
1.468 0.0945237
1.472 0.0941736
1.476 0.0938234
1.48 0.0934732
1.484 0.0931231
1.488 0.0927729
1.492 0.0924227
1.496 0.0920726
1.5 0.0917224
1.504 0.0913722
1.508 0.0910221
1.512 0.0906719
1.516 0.0903217
1.52 0.0899716
1.524 0.0896214
1.528 0.0892712
1.532 0.0889211
1.536 0.0885709
1.54 0.0882207
1.544 0.0878706
1.548 0.0875204
1.552 0.0871703
1.556 0.0868201
1.56 0.0864699
1.564 0.0861198
1.568 0.0857696
1.572 0.0854265
1.576 0.0850905
1.58 0.0847545
1.584 0.0844186
1.588 0.0840826
1.592 0.0837466
1.596 0.0834107
1.6 0.0830747
1.604 0.0827387
1.608 0.0824027
1.612 0.0820668
1.616 0.0817308
1.62 0.0813948
1.624 0.0810589
1.628 0.0807229
1.632 0.0803869
1.636 0.080051
1.64 0.079715
1.644 0.079379
1.648 0.079043
1.652 0.0787071
1.656 0.0783711
1.66 0.0780351
1.664 0.0776992
1.668 0.0773632
1.672 0.0770272
1.676 0.0766913
1.68 0.0763553
1.684 0.0760193
1.688 0.0756833
1.692 0.0753474
1.696 0.0750114
1.7 0.0746754
1.704 0.0743395
1.708 0.0740035
1.712 0.0736675
1.716 0.0733315
1.72 0.0729956
1.724 0.0726596
1.728 0.0723236
1.732 0.0719877
1.736 0.0716517
1.74 0.0713157
1.744 0.0709798
1.748 0.0706438
1.752 0.0703078
1.756 0.0699719
1.76 0.0696359
1.764 0.0692999
1.768 0.0689639
1.772 0.068628
1.776 0.068292
1.78 0.067956
1.784 0.0676201
1.788 0.0672841
1.792 0.0669481
1.796 0.0666121
1.8 0.0662762
1.804 0.0660009
1.808 0.0657709
1.812 0.0655409
1.816 0.065311
1.82 0.065081
1.824 0.064851
1.828 0.064621
1.832 0.064391
1.836 0.064161
1.84 0.063931
1.844 0.063701
1.848 0.0634711
1.852 0.0632411
1.856 0.0630111
1.86 0.0627811
1.864 0.0625511
1.868 0.0623211
1.872 0.0620911
1.876 0.0618611
1.88 0.0616312
1.884 0.0614012
1.888 0.0611712
1.892 0.0609412
1.896 0.0607112
1.9 0.0604812
1.904 0.0602512
1.908 0.0600212
1.912 0.0597913
1.916 0.0595613
1.92 0.0593313
1.924 0.0591013
1.928 0.0588713
1.932 0.0586413
1.936 0.0584113
1.94 0.0581813
1.944 0.0579514
1.948 0.0577214
1.952 0.0574914
1.956 0.0572614
1.96 0.0570314
1.964 0.0568014
1.968 0.0565714
1.972 0.0563414
1.976 0.0561114
1.98 0.0558815
1.984 0.0556515
1.988 0.0554215
1.992 0.0551915
1.996 0.0549615
2 0.0547315
2.004 0.0545015
2.008 0.0542715
2.012 0.0540416
2.016 0.0538116
2.02 0.0535816
2.024 0.0533516
2.028 0.0531216
2.032 0.0528916
2.036 0.0526616
2.04 0.0524316
2.044 0.0522017
2.048 0.0519717
2.052 0.0517417
2.056 0.0515117
2.06 0.0512817
2.064 0.0510517
2.068 0.0508472
2.072 0.0506688
2.076 0.0504905
2.08 0.0503121
2.084 0.0501337
2.088 0.0499554
2.092 0.049777
2.096 0.0495986
2.1 0.0494202
2.104 0.0492419
2.108 0.0490635
2.112 0.0488851
2.116 0.0487068
2.12 0.0485284
2.124 0.04835
2.128 0.0481717
2.132 0.0479933
2.136 0.0478149
2.14 0.0476365
2.144 0.0474582
2.148 0.0472798
2.152 0.0471014
2.156 0.0469231
2.16 0.0467447
2.164 0.0465663
2.168 0.0463879
2.172 0.0462096
2.176 0.0460312
2.18 0.0458528
2.184 0.0456745
2.188 0.0454961
2.192 0.0453177
2.196 0.0451393
2.2 0.044961
2.204 0.0447826
2.208 0.0446042
2.212 0.0444259
2.216 0.0442475
2.22 0.0440691
2.224 0.0438907
2.228 0.0437124
2.232 0.043534
2.236 0.0433556
2.24 0.0431773
2.244 0.0429989
2.248 0.0428205
2.252 0.0426421
2.256 0.0424638
2.26 0.0422854
2.264 0.042107
2.268 0.0419287
2.272 0.0417503
2.276 0.0415719
2.28 0.0413935
2.284 0.0412152
2.288 0.0410368
2.292 0.0408584
2.296 0.0406801
2.3 0.0405017
2.304 0.0403233
2.308 0.040145
2.312 0.0399666
2.316 0.0397882
2.32 0.0396098
2.324 0.0394315
2.328 0.0392531
2.332 0.0390747
2.336 0.0388964
2.34 0.038718
2.344 0.0385396
2.348 0.0383612
2.352 0.0381829
2.356 0.0380336
2.36 0.0378925
2.364 0.0377513
2.368 0.0376102
2.372 0.0374691
2.376 0.037328
2.38 0.0371869
2.384 0.0370457
2.388 0.0369046
2.392 0.0367635
2.396 0.0366224
2.4 0.0364813
2.404 0.0363401
2.408 0.036199
2.412 0.0360579
2.416 0.0359168
2.42 0.0357757
2.424 0.0356345
2.428 0.0354934
2.432 0.0353523
2.436 0.0352112
2.44 0.0350701
2.444 0.0349289
2.448 0.0347878
2.452 0.0346467
2.456 0.0345056
2.46 0.0343645
2.464 0.0342233
2.468 0.0340822
2.472 0.0339411
2.476 0.0338
2.48 0.0336589
2.484 0.0335177
2.488 0.0333766
2.492 0.0332355
2.496 0.0330944
2.5 0.0329533
2.504 0.0328121
2.508 0.032671
2.512 0.0325299
2.516 0.0323888
2.52 0.0322477
2.524 0.0321066
2.528 0.0319654
2.532 0.0318243
2.536 0.0316832
2.54 0.0315421
2.544 0.0314009
2.548 0.0312598
2.552 0.0311187
2.556 0.0309776
2.56 0.0308365
2.564 0.0306953
2.568 0.0305542
2.572 0.0304131
2.576 0.030272
2.58 0.0301309
2.584 0.0299898
2.588 0.0298486
2.592 0.0297075
2.596 0.0295664
2.6 0.0294253
2.604 0.0292841
2.608 0.029143
2.612 0.0290019
2.616 0.0288608
2.62 0.0287197
2.624 0.0285786
2.628 0.0284374
2.632 0.0282963
2.636 0.0281552
2.64 0.0280141
2.644 0.027873
2.648 0.0277332
2.652 0.0276197
2.656 0.0275062
2.66 0.0273927
2.664 0.0272792
2.668 0.0271658
2.672 0.0270523
2.676 0.0269388
2.68 0.0268253
2.684 0.0267119
2.688 0.0265984
2.692 0.0264849
2.696 0.0263714
2.7 0.0262579
2.704 0.0261444
2.708 0.026031
2.712 0.0259175
2.716 0.025804
2.72 0.0256905
2.724 0.0255771
2.728 0.0254636
2.732 0.0253501
2.736 0.0252366
2.74 0.0251231
2.744 0.0250097
2.748 0.0248962
2.752 0.0247827
2.756 0.0246692
2.76 0.0245557
2.764 0.0244422
2.768 0.0243288
2.772 0.0242153
2.776 0.0241018
2.78 0.0239883
2.784 0.0238749
2.788 0.0237614
2.792 0.0236479
2.796 0.0235344
2.8 0.0234209
2.804 0.0233074
2.808 0.023194
2.812 0.0230805
2.816 0.022967
2.82 0.0228535
2.824 0.02274
2.828 0.0226266
2.832 0.0225131
2.836 0.0223996
2.84 0.0222861
2.844 0.0221726
2.848 0.0220592
2.852 0.0219457
2.856 0.0218322
2.86 0.0217187
2.864 0.0216052
2.868 0.0214918
2.872 0.0213783
2.876 0.0212648
2.88 0.0211513
2.884 0.0210378
2.888 0.0209244
2.892 0.0208109
2.896 0.0206974
2.9 0.0205839
2.904 0.0204704
2.908 0.020357
2.912 0.0202435
2.916 0.02013
2.92 0.0200165
2.924 0.019903
2.928 0.0197896
2.932 0.0196761
2.936 0.019569
2.94 0.0194746
2.944 0.0193801
2.948 0.0192857
2.952 0.0191913
2.956 0.0190969
2.96 0.0190024
2.964 0.018908
2.968 0.0188136
2.972 0.0187192
2.976 0.0186247
2.98 0.0185303
2.984 0.0184359
2.988 0.0183414
2.992 0.018247
2.996 0.0181526
3 0.0180582
3.004 0.0179637
3.008 0.0178693
3.012 0.0177749
3.016 0.0176805
3.02 0.017586
3.024 0.0174916
3.028 0.0173972
3.032 0.0173028
3.036 0.0172083
3.04 0.0171139
3.044 0.0170195
3.048 0.016925
3.052 0.0168306
3.056 0.0167362
3.06 0.0166418
3.064 0.0165473
3.068 0.0164529
3.072 0.0163585
3.076 0.0162641
3.08 0.0161696
3.084 0.0160752
3.088 0.0159808
3.092 0.0158864
3.096 0.0157919
3.1 0.0156975
3.104 0.0156031
3.108 0.0155087
3.112 0.0154142
3.116 0.0153198
3.12 0.0152254
3.124 0.0151309
3.128 0.0150365
3.132 0.0149421
3.136 0.0148477
3.14 0.0147532
3.144 0.0146588
3.148 0.0145644
3.152 0.01447
3.156 0.0143755
3.16 0.0142811
3.164 0.0141867
3.168 0.0140923
3.172 0.0139978
3.176 0.0139034
3.18 0.013809
3.184 0.0137146
3.188 0.0136201
3.192 0.0135257
3.196 0.0134313
3.2 0.0133406
3.204 0.0132607
3.208 0.0131808
3.212 0.013101
3.216 0.0130211
3.22 0.0129412
3.224 0.0128614
3.228 0.0127815
3.232 0.0127016
3.236 0.0126218
3.24 0.0125419
3.244 0.012462
3.248 0.0123821
3.252 0.0123023
3.256 0.0122224
3.26 0.0121425
3.264 0.0120627
3.268 0.0119828
3.272 0.0119029
3.276 0.0118231
3.28 0.0117432
3.284 0.0116633
3.288 0.0115835
3.292 0.0115036
3.296 0.0114237
3.3 0.0113439
3.304 0.011264
3.308 0.0111841
3.312 0.0111042
3.316 0.0110244
3.32 0.0109445
3.324 0.0108646
3.328 0.0107848
3.332 0.0107049
3.336 0.010625
3.34 0.0105452
3.344 0.0104653
3.348 0.0103854
3.352 0.0103056
3.356 0.0102257
3.36 0.0101458
3.364 0.010066
3.368 0.00998608
3.372 0.00990622
3.376 0.00982634
3.38 0.00974648
3.384 0.00966661
3.388 0.00958674
3.392 0.00950687
3.396 0.009427
3.4 0.00934713
3.404 0.00926727
3.408 0.00918739
3.412 0.00910753
3.416 0.00902766
3.42 0.00894779
3.424 0.00886792
3.428 0.00878805
3.432 0.00871215
3.436 0.00864419
3.44 0.00857623
3.444 0.00850827
3.448 0.00844031
3.452 0.00837235
3.456 0.00830439
3.46 0.00823643
3.464 0.00816847
3.468 0.0081005
3.472 0.00803255
3.476 0.00796458
3.48 0.00789662
3.484 0.00782866
3.488 0.0077607
3.492 0.00769274
3.496 0.00762478
3.5 0.00755682
3.504 0.00748886
3.508 0.0074209
3.512 0.00735294
3.516 0.00728498
3.52 0.00721702
3.524 0.00714906
3.528 0.0070811
3.532 0.00701313
3.536 0.00694518
3.54 0.00687721
3.544 0.00680926
3.548 0.00674129
3.552 0.00667333
3.556 0.00660537
3.56 0.00653741
3.564 0.00646945
3.568 0.00640149
3.572 0.00633353
3.576 0.00626557
3.58 0.00619761
3.584 0.00612964
3.588 0.00606169
3.592 0.00599372
3.596 0.00592576
3.6 0.0058578
3.604 0.00578984
3.608 0.00572188
3.612 0.00565392
3.616 0.00558596
3.62 0.005518
3.624 0.00545004
3.628 0.00538794
3.632 0.00532791
3.636 0.00526788
3.64 0.00520785
3.644 0.00514782
3.648 0.00508779
3.652 0.00502776
3.656 0.00496773
3.66 0.0049077
3.664 0.00484767
3.668 0.00478764
3.672 0.00472762
3.676 0.00466758
3.68 0.00460756
3.684 0.00454752
3.688 0.0044875
3.692 0.00442747
3.696 0.00436744
3.7 0.00430741
3.704 0.00424738
3.708 0.00418735
3.712 0.00412732
3.716 0.00406729
3.72 0.00400726
3.724 0.00394723
3.728 0.0038872
3.732 0.00382717
3.736 0.00376714
3.74 0.00370711
3.744 0.00364708
3.748 0.00358705
3.752 0.00352702
3.756 0.00346699
3.76 0.00340696
3.764 0.00334693
3.768 0.0032869
3.772 0.00322687
3.776 0.00316684
3.78 0.00310681
3.784 0.00304856
3.788 0.00299246
3.792 0.00293637
3.796 0.00288027
3.8 0.00282418
3.804 0.00276808
3.808 0.00271199
3.812 0.0026559
3.816 0.0025998
3.82 0.0025437
3.824 0.00248761
3.828 0.00243151
3.832 0.00237542
3.836 0.00231932
3.84 0.00226323
3.844 0.00220713
3.848 0.00215104
3.852 0.00209495
3.856 0.00203885
3.86 0.00198276
3.864 0.00192666
3.868 0.00187057
3.872 0.00181447
3.876 0.00175838
3.88 0.00170229
3.884 0.00164619
3.888 0.0015901
3.892 0.001534
3.896 0.00147791
3.9 0.00142181
3.904 0.00136572
3.908 0.00130911
3.912 0.00125219
3.916 0.00119527
3.92 0.00113835
3.924 0.00108144
3.928 0.00102452
3.932 0.000967603
3.936 0.000910683
3.94 0.000853767
3.944 0.000796847
3.948 0.000739932
3.952 0.000683012
3.956 0.000626096
3.96 0.000569176
3.964 0.000512261
3.968 0.000455341
3.972 0.000398425
3.976 0.000341505
3.98 0.000284589
3.984 0.00022767
3.988 0.000170754
3.992 0.000113834
3.996 5.69183E-05


==> Data/theta_hc05_dt285_de504_al05_tw286_t1200.csv <==
r/R2 Result
0.03999968503937 0.976943
0.07999968503937 0.97552
0.11999968503937 0.972177
0.16 0.967885
0.2 0.962574
0.24 0.954995
0.28 0.947399
0.32 0.935464
0.36 0.923529
0.4 0.905488
0.44 0.885713
0.48 0.862616
0.52 0.836869
0.56 0.811122
0.6 0.783143
0.64 0.742656
0.68 0.702169
0.72 0.661681
0.76 0.611803
0.8 0.558737
0.84 0.505671
0.88 0.455313
0.92 0.410171
0.96 0.36503
1 0.319888
1.04 0.292339
1.08 0.265094
1.12 0.246398
1.16 0.232929
1.2 0.21946
1.24 0.208755
1.28 0.200425
1.32 0.192094
1.36 0.183764
1.4 0.178588
1.44 0.175438
1.48 0.172288
1.52 0.169138
1.56 0.165987
1.6 0.162912
1.64 0.159862
1.68 0.156812
1.72 0.153761
1.76 0.150711
1.8 0.147661
1.84 0.14549
1.88 0.143359
1.92 0.141228
1.96 0.139097
2 0.136965
2.04 0.134834
2.08 0.132879
2.12 0.131252
2.16 0.129625
2.2 0.127998
2.24 0.126371
2.28 0.124744
2.32 0.123118
2.36 0.121551
2.4 0.120266
2.44 0.11898
2.48 0.117695
2.52 0.116409
2.56 0.115123
2.6 0.113838
2.64 0.112552
2.68 0.111466
2.72 0.110427
2.76 0.109389
2.8 0.10835
2.84 0.107312
2.88 0.106274
2.92 0.105235
2.96 0.104305
3 0.103438
3.04 0.10257
3.08 0.101703
3.12 0.100835
3.16 0.0999679
3.2 0.099104
3.24 0.0983717
3.28 0.0976394
3.32 0.0969071
3.36 0.0961748
3.4 0.0954425
3.44 0.0947368
3.48 0.0941183
3.52 0.0934998
3.56 0.0928814
3.6 0.0922629
3.64 0.0916733
3.68 0.0911321
3.72 0.0905909
3.76 0.0900497
3.8 0.0895238
3.84 0.0890169
3.88 0.08851
3.92 0.0879981
3.96 0.0874773

